C and Fortran OpenMP programs for rotating Bose-Einstein condensates

We present OpenMP versions of C and Fortran programs for solving the Gross-Pitaevskii equation for a rotating trapped Bose-Einstein condensate (BEC) in two (2D) and three (3D) spatial dimensions. The programs can be used to generate vortex lattices and study dynamics of rotating BECs. We use the split-step Crank-Nicolson algorithm for imaginary- and real-time propagation to calculate stationary states and BEC dynamics, respectively. The programs propagate the condensate wave function and calculate several relevant physical quantities, such as the energy, the chemical potential, and the root-mean-square sizes. The imaginary-time propagation starts with an analytic wave function with one vortex at the trap center, modulated by a random phase at different space points. Nevertheless, the converged wave function for a rapidly rotating BEC with a large number of vortices is most efficiently calculated using the pre-calculated converged wave function of a rotating BEC containing a smaller number of vortices as the initial state rather than using an analytic wave function with one vortex as the initial state. These pre-calculated initial states exhibit rapid convergence for fast-rotating condensates to states containing multiple vortices with an appropriate phase structure. This is illustrated here by calculating vortex lattices with up to 61 vortices in 2D and 3D. Outputs of the programs include calculated physical quantities, as well as the wave function and different density profiles (full density, integrated densities in lower dimensions, and density cross-sections). The provided real-time propagation programs can be used to study the dynamics of a rotating BEC using the imaginary-time stationary wave function as the initial state. We also study the efficiency of parallelization of the present OpenMP C and Fortran programs with different compilers.

==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag2d/imag2d-den-1d_x.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 9.248046e-10
-6.300000e+00 3.884009e-09
-6.250000e+00 9.447677e-09
-6.200000e+00 1.864384e-08
-6.150000e+00 3.310549e-08
-6.100000e+00 5.530596e-08
-6.050000e+00 8.890813e-08
-6.000000e+00 1.392661e-07
-5.950000e+00 2.141328e-07
-5.900000e+00 3.246474e-07
-5.850000e+00 4.866987e-07
-5.800000e+00 7.227919e-07
-5.750000e+00 1.064583e-06
-5.700000e+00 1.556291e-06
-5.650000e+00 2.259250e-06
-5.600000e+00 3.257934e-06
-5.550000e+00 4.667847e-06
-5.500000e+00 6.645772e-06
-5.450000e+00 9.402952e-06
-5.400000e+00 1.322185e-05
-5.350000e+00 1.847724e-05
-5.300000e+00 2.566251e-05
-5.250000e+00 3.542192e-05
-5.200000e+00 4.858982e-05
-5.150000e+00 6.623764e-05
-5.100000e+00 8.972918e-05
-5.050000e+00 1.207850e-04
-5.000000e+00 1.615554e-04
-4.950000e+00 2.147025e-04
-4.900000e+00 2.834892e-04
-4.850000e+00 3.718735e-04
-4.800000e+00 4.846058e-04
-4.750000e+00 6.273237e-04
-4.700000e+00 8.066404e-04
-4.650000e+00 1.030218e-03
-4.600000e+00 1.306823e-03
-4.550000e+00 1.646346e-03
-4.500000e+00 2.059792e-03
-4.450000e+00 2.559215e-03
-4.400000e+00 3.157609e-03
-4.350000e+00 3.868733e-03
-4.300000e+00 4.706879e-03
-4.250000e+00 5.686583e-03
-4.200000e+00 6.822277e-03
-4.150000e+00 8.127898e-03
-4.100000e+00 9.616470e-03
-4.050000e+00 1.129967e-02
-4.000000e+00 1.318737e-02
-3.950000e+00 1.528729e-02
-3.900000e+00 1.760455e-02
-3.850000e+00 2.014143e-02
-3.800000e+00 2.289708e-02
-3.750000e+00 2.586740e-02
-3.700000e+00 2.904496e-02
-3.650000e+00 3.241898e-02
-3.600000e+00 3.597542e-02
-3.550000e+00 3.969714e-02
-3.500000e+00 4.356411e-02
-3.450000e+00 4.755359e-02
-3.400000e+00 5.164048e-02
-3.350000e+00 5.579758e-02
-3.300000e+00 5.999590e-02
-3.250000e+00 6.420501e-02
-3.200000e+00 6.839343e-02
-3.150000e+00 7.252900e-02
-3.100000e+00 7.657939e-02
-3.050000e+00 8.051264e-02
-3.000000e+00 8.429788e-02
-2.950000e+00 8.790619e-02
-2.900000e+00 9.131164e-02
-2.850000e+00 9.449257e-02
-2.800000e+00 9.743312e-02
-2.750000e+00 1.001249e-01
-2.700000e+00 1.025687e-01
-2.650000e+00 1.047765e-01
-2.600000e+00 1.067722e-01
-2.550000e+00 1.085931e-01
-2.500000e+00 1.102889e-01
-2.450000e+00 1.119202e-01
-2.400000e+00 1.135547e-01
-2.350000e+00 1.152622e-01
-2.300000e+00 1.171077e-01
-2.250000e+00 1.191440e-01
-2.200000e+00 1.214048e-01
-2.150000e+00 1.238998e-01
-2.100000e+00 1.266119e-01
-2.050000e+00 1.294985e-01
-2.000000e+00 1.324962e-01
-1.950000e+00 1.355279e-01
-1.900000e+00 1.385124e-01
-1.850000e+00 1.413737e-01
-1.800000e+00 1.440494e-01
-1.750000e+00 1.464974e-01
-1.700000e+00 1.486995e-01
-1.650000e+00 1.506620e-01
-1.600000e+00 1.524134e-01
-1.550000e+00 1.539992e-01
-1.500000e+00 1.554748e-01
-1.450000e+00 1.568980e-01
-1.400000e+00 1.583213e-01
-1.350000e+00 1.597860e-01
-1.300000e+00 1.613189e-01
-1.250000e+00 1.629323e-01
-1.200000e+00 1.646263e-01
-1.150000e+00 1.663937e-01
-1.100000e+00 1.682249e-01
-1.050000e+00 1.701120e-01
-1.000000e+00 1.720511e-01
-9.500000e-01 1.740417e-01
-9.000000e-01 1.760833e-01
-8.500000e-01 1.781711e-01
-8.000000e-01 1.802904e-01
-7.500000e-01 1.824128e-01
-7.000000e-01 1.844945e-01
-6.500000e-01 1.864777e-01
-6.000000e-01 1.882955e-01
-5.500000e-01 1.898789e-01
-5.000000e-01 1.911657e-01
-4.500000e-01 1.921094e-01
-4.000000e-01 1.926873e-01
-3.500000e-01 1.929063e-01
-3.000000e-01 1.928053e-01
-2.500000e-01 1.924536e-01
-2.000000e-01 1.919453e-01
-1.500000e-01 1.913880e-01
-1.000000e-01 1.908896e-01
-5.000000e-02 1.905423e-01
0.000000e+00 1.904091e-01
5.000000e-02 1.905132e-01
1.000000e-01 1.908343e-01
1.500000e-01 1.913119e-01
2.000000e-01 1.918555e-01
2.500000e-01 1.923579e-01
3.000000e-01 1.927112e-01
3.500000e-01 1.928204e-01
4.000000e-01 1.926147e-01
4.500000e-01 1.920532e-01
5.000000e-01 1.911273e-01
5.500000e-01 1.898581e-01
6.000000e-01 1.882908e-01
6.500000e-01 1.864869e-01
7.000000e-01 1.845149e-01
7.500000e-01 1.824419e-01
8.000000e-01 1.803259e-01
8.500000e-01 1.782112e-01
9.000000e-01 1.761267e-01
9.500000e-01 1.740873e-01
1.000000e+00 1.720982e-01
1.050000e+00 1.701595e-01
1.100000e+00 1.682717e-01
1.150000e+00 1.664383e-01
1.200000e+00 1.646671e-01
1.250000e+00 1.629675e-01
1.300000e+00 1.613472e-01
1.350000e+00 1.598067e-01
1.400000e+00 1.583345e-01
1.450000e+00 1.569048e-01
1.500000e+00 1.554771e-01
1.550000e+00 1.539997e-01
1.600000e+00 1.524151e-01
1.650000e+00 1.506676e-01
1.700000e+00 1.487112e-01
1.750000e+00 1.465165e-01
1.800000e+00 1.440758e-01
1.850000e+00 1.414060e-01
1.900000e+00 1.385480e-01
1.950000e+00 1.355630e-01
2.000000e+00 1.325264e-01
2.050000e+00 1.295194e-01
2.100000e+00 1.266193e-01
2.150000e+00 1.238906e-01
2.200000e+00 1.213772e-01
2.250000e+00 1.190976e-01
2.300000e+00 1.170439e-01
2.350000e+00 1.151835e-01
2.400000e+00 1.134647e-01
2.450000e+00 1.118232e-01
2.500000e+00 1.101892e-01
2.550000e+00 1.084950e-01
2.600000e+00 1.066794e-01
2.650000e+00 1.046922e-01
2.700000e+00 1.024953e-01
2.750000e+00 1.000641e-01
2.800000e+00 9.738590e-02
2.850000e+00 9.445940e-02
2.900000e+00 9.129247e-02
2.950000e+00 8.790059e-02
3.000000e+00 8.430511e-02
3.050000e+00 8.053175e-02
3.100000e+00 7.660927e-02
3.150000e+00 7.256846e-02
3.200000e+00 6.844122e-02
3.250000e+00 6.425985e-02
3.300000e+00 6.005653e-02
3.350000e+00 5.586278e-02
3.400000e+00 5.170905e-02
3.450000e+00 4.762439e-02
3.500000e+00 4.363608e-02
3.550000e+00 3.976930e-02
3.600000e+00 3.604685e-02
3.650000e+00 3.248888e-02
3.700000e+00 2.911262e-02
3.750000e+00 2.593221e-02
3.800000e+00 2.295852e-02
3.850000e+00 2.019912e-02
3.900000e+00 1.765820e-02
3.950000e+00 1.533670e-02
4.000000e+00 1.323245e-02
4.050000e+00 1.134041e-02
4.100000e+00 9.652961e-03
4.150000e+00 8.160277e-03
4.200000e+00 6.850746e-03
4.250000e+00 5.711389e-03
4.300000e+00 4.728299e-03
4.350000e+00 3.887064e-03
4.400000e+00 3.173159e-03
4.450000e+00 2.572291e-03
4.500000e+00 2.070693e-03
4.550000e+00 1.655357e-03
4.600000e+00 1.314209e-03
4.650000e+00 1.036222e-03
4.700000e+00 8.114812e-04
4.750000e+00 6.311957e-04
4.800000e+00 4.876784e-04
4.850000e+00 3.742928e-04
4.900000e+00 2.853796e-04
4.950000e+00 2.161686e-04
5.000000e+00 1.626840e-04
5.050000e+00 1.216474e-04
5.100000e+00 9.038351e-05
5.150000e+00 6.673057e-05
5.200000e+00 4.895857e-05
5.250000e+00 3.569586e-05
5.300000e+00 2.586463e-05
5.350000e+00 1.862537e-05
5.400000e+00 1.332967e-05
5.450000e+00 9.480916e-06
5.500000e+00 6.701770e-06
5.550000e+00 4.707797e-06
5.600000e+00 3.286244e-06
5.650000e+00 2.279174e-06
5.700000e+00 1.570213e-06
5.750000e+00 1.074240e-06
5.800000e+00 7.294367e-07
5.850000e+00 4.912314e-07
5.900000e+00 3.277087e-07
5.950000e+00 2.161761e-07
6.000000e+00 1.406100e-07
6.050000e+00 8.977512e-08
6.100000e+00 5.585046e-08
6.150000e+00 3.343422e-08
6.200000e+00 1.883034e-08
6.250000e+00 9.542757e-09
6.300000e+00 3.923272e-09
6.350000e+00 9.341796e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag2d/imag2d-den-1d_y.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 3.750514e-10
-6.300000e+00 1.576961e-09
-6.250000e+00 3.843890e-09
-6.200000e+00 7.609362e-09
-6.150000e+00 1.357080e-08
-6.100000e+00 2.280113e-08
-6.050000e+00 3.691843e-08
-6.000000e+00 5.833661e-08
-5.950000e+00 9.063033e-08
-5.900000e+00 1.390611e-07
-5.850000e+00 2.113295e-07
-5.800000e+00 3.186432e-07
-5.750000e+00 4.772209e-07
-5.700000e+00 7.103945e-07
-5.650000e+00 1.051525e-06
-5.600000e+00 1.548009e-06
-5.550000e+00 2.266741e-06
-5.500000e+00 3.301489e-06
-5.450000e+00 4.782752e-06
-5.400000e+00 6.890815e-06
-5.350000e+00 9.872835e-06
-5.300000e+00 1.406497e-05
-5.250000e+00 1.992069e-05
-5.200000e+00 2.804652e-05
-5.150000e+00 3.924664e-05
-5.100000e+00 5.457760e-05
-5.050000e+00 7.541457e-05
-5.000000e+00 1.035300e-04
-4.950000e+00 1.411857e-04
-4.900000e+00 1.912374e-04
-4.850000e+00 2.572524e-04
-4.800000e+00 3.436364e-04
-4.750000e+00 4.557671e-04
-4.700000e+00 6.001284e-04
-4.650000e+00 7.844379e-04
-4.600000e+00 1.017759e-03
-4.550000e+00 1.310583e-03
-4.500000e+00 1.674878e-03
-4.450000e+00 2.124073e-03
-4.400000e+00 2.672985e-03
-4.350000e+00 3.337662e-03
-4.300000e+00 4.135136e-03
-4.250000e+00 5.083093e-03
-4.200000e+00 6.199435e-03
-4.150000e+00 7.501777e-03
-4.100000e+00 9.006863e-03
-4.050000e+00 1.072995e-02
-4.000000e+00 1.268415e-02
-3.950000e+00 1.487985e-02
-3.900000e+00 1.732409e-02
-3.850000e+00 2.002015e-02
-3.800000e+00 2.296710e-02
-3.750000e+00 2.615967e-02
-3.700000e+00 2.958805e-02
-3.650000e+00 3.323805e-02
-3.600000e+00 3.709126e-02
-3.550000e+00 4.112534e-02
-3.500000e+00 4.531446e-02
-3.450000e+00 4.962976e-02
-3.400000e+00 5.403987e-02
-3.350000e+00 5.851136e-02
-3.300000e+00 6.300929e-02
-3.250000e+00 6.749762e-02
-3.200000e+00 7.193961e-02
-3.150000e+00 7.629819e-02
-3.100000e+00 8.053629e-02
-3.050000e+00 8.461711e-02
-3.000000e+00 8.850449e-02
-2.950000e+00 9.216325e-02
-2.900000e+00 9.555968e-02
-2.850000e+00 9.866219e-02
-2.800000e+00 1.014421e-01
-2.750000e+00 1.038748e-01
-2.700000e+00 1.059411e-01
-2.650000e+00 1.076290e-01
-2.600000e+00 1.089357e-01
-2.550000e+00 1.098697e-01
-2.500000e+00 1.104530e-01
-2.450000e+00 1.107235e-01
-2.400000e+00 1.107357e-01
-2.350000e+00 1.105615e-01
-2.300000e+00 1.102892e-01
-2.250000e+00 1.100208e-01
-2.200000e+00 1.098677e-01
-2.150000e+00 1.099450e-01
-2.100000e+00 1.103649e-01
-2.050000e+00 1.112300e-01
-2.000000e+00 1.126276e-01
-1.950000e+00 1.146246e-01
-1.900000e+00 1.172639e-01
-1.850000e+00 1.205633e-01
-1.800000e+00 1.245137e-01
-1.750000e+00 1.290798e-01
-1.700000e+00 1.342009e-01
-1.650000e+00 1.397934e-01
-1.600000e+00 1.457537e-01
-1.550000e+00 1.519631e-01
-1.500000e+00 1.582938e-01
-1.450000e+00 1.646152e-01
-1.400000e+00 1.707996e-01
-1.350000e+00 1.767275e-01
-1.300000e+00 1.822917e-01
-1.250000e+00 1.873990e-01
-1.200000e+00 1.919716e-01
-1.150000e+00 1.959466e-01
-1.100000e+00 1.992749e-01
-1.050000e+00 2.019206e-01
-1.000000e+00 2.038594e-01
-9.500000e-01 2.050777e-01
-9.000000e-01 2.055731e-01
-8.500000e-01 2.053540e-01
-8.000000e-01 2.044406e-01
-7.500000e-01 2.028661e-01
-7.000000e-01 2.006771e-01
-6.500000e-01 1.979350e-01
-6.000000e-01 1.947157e-01
-5.500000e-01 1.911091e-01
-5.000000e-01 1.872174e-01
-4.500000e-01 1.831527e-01
-4.000000e-01 1.790345e-01
-3.500000e-01 1.749868e-01
-3.000000e-01 1.711349e-01
-2.500000e-01 1.676029e-01
-2.000000e-01 1.645101e-01
-1.500000e-01 1.619668e-01
-1.000000e-01 1.600689e-01
-5.000000e-02 1.588916e-01
0.000000e+00 1.584834e-01
5.000000e-02 1.588616e-01
1.000000e-01 1.600103e-01
1.500000e-01 1.618825e-01
2.000000e-01 1.644038e-01
2.500000e-01 1.674792e-01
3.000000e-01 1.709986e-01
3.500000e-01 1.748429e-01
4.000000e-01 1.788877e-01
4.500000e-01 1.830074e-01
5.000000e-01 1.870776e-01
5.500000e-01 1.909783e-01
6.000000e-01 1.945967e-01
6.500000e-01 1.978302e-01
7.000000e-01 2.005883e-01
7.500000e-01 2.027948e-01
8.000000e-01 2.043879e-01
8.500000e-01 2.053204e-01
9.000000e-01 2.055589e-01
9.500000e-01 2.050830e-01
1.000000e+00 2.038841e-01
1.050000e+00 2.019644e-01
1.100000e+00 1.993370e-01
1.150000e+00 1.960261e-01
1.200000e+00 1.920673e-01
1.250000e+00 1.875092e-01
1.300000e+00 1.824141e-01
1.350000e+00 1.768596e-01
1.400000e+00 1.709381e-01
1.450000e+00 1.647565e-01
1.500000e+00 1.584338e-01
1.550000e+00 1.520975e-01
1.600000e+00 1.458782e-01
1.650000e+00 1.399041e-01
1.700000e+00 1.342942e-01
1.750000e+00 1.291528e-01
1.800000e+00 1.245645e-01
1.850000e+00 1.205909e-01
1.900000e+00 1.172683e-01
1.950000e+00 1.146065e-01
2.000000e+00 1.125887e-01
2.050000e+00 1.111726e-01
2.100000e+00 1.102919e-01
2.150000e+00 1.098597e-01
2.200000e+00 1.097736e-01
2.250000e+00 1.099213e-01
2.300000e+00 1.101876e-01
2.350000e+00 1.104609e-01
2.400000e+00 1.106388e-01
2.450000e+00 1.106325e-01
2.500000e+00 1.103696e-01
2.550000e+00 1.097951e-01
2.600000e+00 1.088708e-01
2.650000e+00 1.075741e-01
2.700000e+00 1.058964e-01
2.750000e+00 1.038401e-01
2.800000e+00 1.014171e-01
2.850000e+00 9.864641e-02
2.900000e+00 9.555254e-02
2.950000e+00 9.216410e-02
3.000000e+00 8.851265e-02
3.050000e+00 8.463186e-02
3.100000e+00 8.055692e-02
3.150000e+00 7.632398e-02
3.200000e+00 7.196983e-02
3.250000e+00 6.753157e-02
3.300000e+00 6.304628e-02
3.350000e+00 5.855070e-02
3.400000e+00 5.408091e-02
3.450000e+00 4.967188e-02
3.500000e+00 4.535705e-02
3.550000e+00 4.116784e-02
3.600000e+00 3.713316e-02
3.650000e+00 3.327888e-02
3.700000e+00 2.962738e-02
3.750000e+00 2.619715e-02
3.800000e+00 2.300244e-02
3.850000e+00 2.005311e-02
3.900000e+00 1.735453e-02
3.950000e+00 1.490766e-02
4.000000e+00 1.270930e-02
4.050000e+00 1.075245e-02
4.100000e+00 9.026802e-03
4.150000e+00 7.519262e-03
4.200000e+00 6.214615e-03
4.250000e+00 5.096139e-03
4.300000e+00 4.146238e-03
4.350000e+00 3.347016e-03
4.400000e+00 2.680791e-03
4.450000e+00 2.130525e-03
4.500000e+00 1.680160e-03
4.550000e+00 1.314867e-03
4.600000e+00 1.021201e-03
4.650000e+00 7.871788e-04
4.700000e+00 6.022915e-04
4.750000e+00 4.574593e-04
4.800000e+00 3.449488e-04
4.850000e+00 2.582615e-04
4.900000e+00 1.920069e-04
4.950000e+00 1.417676e-04
5.000000e+00 1.039666e-04
5.050000e+00 7.573950e-05
5.100000e+00 5.481755e-05
5.150000e+00 3.942247e-05
5.200000e+00 2.817440e-05
5.250000e+00 2.001301e-05
5.300000e+00 1.413114e-05
5.350000e+00 9.919922e-06
5.400000e+00 6.924089e-06
5.450000e+00 4.806103e-06
5.500000e+00 3.317766e-06
5.550000e+00 2.278011e-06
5.600000e+00 1.555761e-06
5.650000e+00 1.056822e-06
5.700000e+00 7.139899e-07
5.750000e+00 4.796446e-07
5.800000e+00 3.202655e-07
5.850000e+00 2.124069e-07
5.900000e+00 1.397703e-07
5.950000e+00 9.109235e-08
6.000000e+00 5.863368e-08
6.050000e+00 3.710613e-08
6.100000e+00 2.291683e-08
6.150000e+00 1.363951e-08
6.200000e+00 7.647810e-09
6.250000e+00 3.863275e-09
6.300000e+00 1.584902e-09
6.350000e+00 3.769381e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag2d/imag2d-out.txt <==
Imaginary time propagation 2d, OPTION = 2, NUM_THREADS = 16

Number of atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Calculated nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00
Parameters of rotation: ANG VEL = 0.8000
Axial trap parameter = 0.10

Space steps: NX = 257, NY = 257
             DX = 0.050000, DY = 0.050000
Time steps:  NSTP = 1, NPAS = 2000000, NRUN = 1
             DT = 0.000250
RNG seed:    SEED = 1

             -----------------------------------------------------
               Iter     Norm       Chem       Ener/N      <rho>
             -----------------------------------------------------
Initial:               1.0000   357.49693   357.49693    1.41421
NSTP iter.:            0.6972   339.70118   335.43212    1.41483
NPAS iter.:      1     0.9978     4.35107     3.19155    2.58404
NPAS iter.:      2     0.9978     4.35082     3.19048    2.58416
NPAS iter.:      3     0.9978     4.35080     3.19042    2.58417
NPAS iter.:      4     0.9978     4.35079     3.19043    2.58418
NPAS iter.:      5     0.9978     4.35079     3.19043    2.58418
NPAS iter.:      6     0.9978     4.35078     3.19043    2.58419
NPAS iter.:      7     0.9978     4.35078     3.19043    2.58419
NPAS iter.:      8     0.9978     4.35078     3.19043    2.58419
NPAS iter.:      9     0.9978     4.35078     3.19043    2.58419
NPAS iter.:     10     0.9978     4.35078     3.19044    2.58419
NRUN iter.:            0.9978     4.35078     3.19044    2.58419
            -----------------------------------------------------

 Clock Time: 1394 seconds
 CPU Time: 21872 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag2d/imag2d-rms.txt <==
Imaginary time propagation 2d, OPTION = 2

           -----------------------------------------------
RMS size:    Iter      <r>          <x>          <y>
           -----------------------------------------------
Initial:               1.41421      1.00000      1.00000
NSTP iter.:            1.41483      0.99803      1.00283
NPAS iter.:     1      2.58404      1.83000      1.82438
NPAS iter.:     2      2.58416      1.82742      1.82713
NPAS iter.:     3      2.58417      1.82726      1.82732
NPAS iter.:     4      2.58418      1.82725      1.82733
NPAS iter.:     5      2.58418      1.82725      1.82733
NPAS iter.:     6      2.58419      1.82726      1.82734
NPAS iter.:     7      2.58419      1.82726      1.82734
NPAS iter.:     8      2.58419      1.82726      1.82734
NPAS iter.:     9      2.58419      1.82726      1.82734
NPAS iter.:    10      2.58419      1.82726      1.82734
NRUN iter.:            2.58419      1.82726      1.82734
           -----------------------------------------------


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag3d/imag3d-den-1d_x.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 6.357920e-10
-6.300000e+00 2.671141e-09
-6.250000e+00 6.501440e-09
-6.200000e+00 1.284172e-08
-6.150000e+00 2.283223e-08
-6.100000e+00 3.820836e-08
-6.050000e+00 6.155498e-08
-6.000000e+00 9.667514e-08
-5.950000e+00 1.491162e-07
-5.900000e+00 2.269125e-07
-5.850000e+00 3.416236e-07
-5.800000e+00 5.097765e-07
-5.750000e+00 7.548500e-07
-5.700000e+00 1.109987e-06
-5.650000e+00 1.621669e-06
-5.600000e+00 2.354656e-06
-5.550000e+00 3.398569e-06
-5.500000e+00 4.876578e-06
-5.450000e+00 6.956770e-06
-5.400000e+00 9.866876e-06
-5.350000e+00 1.391315e-05
-5.300000e+00 1.950428e-05
-5.250000e+00 2.718144e-05
-5.200000e+00 3.765538e-05
-5.150000e+00 5.185183e-05
-5.100000e+00 7.096613e-05
-5.050000e+00 9.652807e-05
-5.000000e+00 1.304774e-04
-4.950000e+00 1.752504e-04
-4.900000e+00 2.338763e-04
-4.850000e+00 3.100834e-04
-4.800000e+00 4.084106e-04
-4.750000e+00 5.343222e-04
-4.700000e+00 6.943196e-04
-4.650000e+00 8.960428e-04
-4.600000e+00 1.148355e-03
-4.550000e+00 1.461396e-03
-4.500000e+00 1.846605e-03
-4.450000e+00 2.316679e-03
-4.400000e+00 2.885492e-03
-4.350000e+00 3.567926e-03
-4.300000e+00 4.379641e-03
-4.250000e+00 5.336762e-03
-4.200000e+00 6.455501e-03
-4.150000e+00 7.751700e-03
-4.100000e+00 9.240340e-03
-4.050000e+00 1.093501e-02
-4.000000e+00 1.284735e-02
-3.950000e+00 1.498656e-02
-3.900000e+00 1.735891e-02
-3.850000e+00 1.996733e-02
-3.800000e+00 2.281109e-02
-3.750000e+00 2.588561e-02
-3.700000e+00 2.918235e-02
-3.650000e+00 3.268883e-02
-3.600000e+00 3.638875e-02
-3.550000e+00 4.026226e-02
-3.500000e+00 4.428618e-02
-3.450000e+00 4.843446e-02
-3.400000e+00 5.267848e-02
-3.350000e+00 5.698753e-02
-3.300000e+00 6.132921e-02
-3.250000e+00 6.566984e-02
-3.200000e+00 6.997488e-02
-3.150000e+00 7.420932e-02
-3.100000e+00 7.833812e-02
-3.050000e+00 8.232668e-02
-3.000000e+00 8.614136e-02
-2.950000e+00 8.975011e-02
-2.900000e+00 9.312335e-02
-2.850000e+00 9.623484e-02
-2.800000e+00 9.906302e-02
-2.750000e+00 1.015924e-01
-2.700000e+00 1.038151e-01
-2.650000e+00 1.057327e-01
-2.600000e+00 1.073583e-01
-2.550000e+00 1.087170e-01
-2.500000e+00 1.098477e-01
-2.450000e+00 1.108024e-01
-2.400000e+00 1.116447e-01
-2.350000e+00 1.124468e-01
-2.300000e+00 1.132851e-01
-2.250000e+00 1.142340e-01
-2.200000e+00 1.153603e-01
-2.150000e+00 1.167171e-01
-2.100000e+00 1.183403e-01
-2.050000e+00 1.202470e-01
-2.000000e+00 1.224377e-01
-1.950000e+00 1.249000e-01
-1.900000e+00 1.276147e-01
-1.850000e+00 1.305616e-01
-1.800000e+00 1.337241e-01
-1.750000e+00 1.370913e-01
-1.700000e+00 1.406568e-01
-1.650000e+00 1.444151e-01
-1.600000e+00 1.483562e-01
-1.550000e+00 1.524598e-01
-1.500000e+00 1.566907e-01
-1.450000e+00 1.609966e-01
-1.400000e+00 1.653088e-01
-1.350000e+00 1.695456e-01
-1.300000e+00 1.736179e-01
-1.250000e+00 1.774358e-01
-1.200000e+00 1.809155e-01
-1.150000e+00 1.839851e-01
-1.100000e+00 1.865895e-01
-1.050000e+00 1.886938e-01
-1.000000e+00 1.902846e-01
-9.500000e-01 1.913704e-01
-9.000000e-01 1.919801e-01
-8.500000e-01 1.921601e-01
-8.000000e-01 1.919701e-01
-7.500000e-01 1.914775e-01
-7.000000e-01 1.907512e-01
-6.500000e-01 1.898556e-01
-6.000000e-01 1.888447e-01
-5.500000e-01 1.877593e-01
-5.000000e-01 1.866265e-01
-4.500000e-01 1.854619e-01
-4.000000e-01 1.842760e-01
-3.500000e-01 1.830804e-01
-3.000000e-01 1.818952e-01
-2.500000e-01 1.807540e-01
-2.000000e-01 1.797043e-01
-1.500000e-01 1.788049e-01
-1.000000e-01 1.781172e-01
-5.000000e-02 1.776955e-01
0.000000e+00 1.775761e-01
5.000000e-02 1.777702e-01
1.000000e-01 1.782611e-01
1.500000e-01 1.790080e-01
2.000000e-01 1.799540e-01
2.500000e-01 1.810369e-01
3.000000e-01 1.821991e-01
3.500000e-01 1.833952e-01
4.000000e-01 1.845947e-01
4.500000e-01 1.857799e-01
5.000000e-01 1.869409e-01
5.500000e-01 1.880684e-01
6.000000e-01 1.891462e-01
6.500000e-01 1.901463e-01
7.000000e-01 1.910265e-01
7.500000e-01 1.917313e-01
8.000000e-01 1.921954e-01
8.500000e-01 1.923495e-01
9.000000e-01 1.921263e-01
9.500000e-01 1.914671e-01
1.000000e+00 1.903271e-01
1.050000e+00 1.886793e-01
1.100000e+00 1.865176e-01
1.150000e+00 1.838578e-01
1.200000e+00 1.807372e-01
1.250000e+00 1.772131e-01
1.300000e+00 1.733588e-01
1.350000e+00 1.692593e-01
1.400000e+00 1.650050e-01
1.450000e+00 1.606845e-01
1.500000e+00 1.563787e-01
1.550000e+00 1.521548e-01
1.600000e+00 1.480635e-01
1.650000e+00 1.441387e-01
1.700000e+00 1.403998e-01
1.750000e+00 1.368567e-01
1.800000e+00 1.335155e-01
1.850000e+00 1.303834e-01
1.900000e+00 1.274726e-01
1.950000e+00 1.248006e-01
2.000000e+00 1.223875e-01
2.050000e+00 1.202517e-01
2.100000e+00 1.184037e-01
2.150000e+00 1.168401e-01
2.200000e+00 1.155404e-01
2.250000e+00 1.144654e-01
2.300000e+00 1.135586e-01
2.350000e+00 1.127515e-01
2.400000e+00 1.119680e-01
2.450000e+00 1.111318e-01
2.500000e+00 1.101712e-01
2.550000e+00 1.090241e-01
2.600000e+00 1.076402e-01
2.650000e+00 1.059828e-01
2.700000e+00 1.040284e-01
2.750000e+00 1.017661e-01
2.800000e+00 9.919590e-02
2.850000e+00 9.632687e-02
2.900000e+00 9.317562e-02
2.950000e+00 8.976457e-02
3.000000e+00 8.612052e-02
3.050000e+00 8.227353e-02
3.100000e+00 7.825589e-02
3.150000e+00 7.410141e-02
3.200000e+00 6.984479e-02
3.250000e+00 6.552107e-02
3.300000e+00 6.116521e-02
3.350000e+00 5.681167e-02
3.400000e+00 5.249400e-02
3.450000e+00 4.824445e-02
3.500000e+00 4.409355e-02
3.550000e+00 4.006968e-02
3.600000e+00 3.619870e-02
3.650000e+00 3.250349e-02
3.700000e+00 2.900366e-02
3.750000e+00 2.571518e-02
3.800000e+00 2.265025e-02
3.850000e+00 1.981709e-02
3.900000e+00 1.722000e-02
3.950000e+00 1.485939e-02
4.000000e+00 1.273208e-02
4.050000e+00 1.083155e-02
4.100000e+00 9.148381e-03
4.150000e+00 7.670746e-03
4.200000e+00 6.384914e-03
4.250000e+00 5.275796e-03
4.300000e+00 4.327476e-03
4.350000e+00 3.523705e-03
4.400000e+00 2.848348e-03
4.450000e+00 2.285760e-03
4.500000e+00 1.821096e-03
4.550000e+00 1.440536e-03
4.600000e+00 1.131442e-03
4.650000e+00 8.824473e-04
4.700000e+00 6.834815e-04
4.750000e+00 5.257530e-04
4.800000e+00 4.016896e-04
4.850000e+00 3.048536e-04
4.900000e+00 2.298384e-04
4.950000e+00 1.721563e-04
5.000000e+00 1.281243e-04
5.050000e+00 9.475149e-05
5.100000e+00 6.963447e-05
5.150000e+00 5.086071e-05
5.200000e+00 3.692281e-05
5.250000e+00 2.664366e-05
5.300000e+00 1.911213e-05
5.350000e+00 1.362908e-05
5.400000e+00 9.662436e-06
5.450000e+00 6.810584e-06
5.500000e+00 4.772714e-06
5.550000e+00 3.325244e-06
5.600000e+00 2.303220e-06
5.650000e+00 1.585821e-06
5.700000e+00 1.085168e-06
5.750000e+00 7.377866e-07
5.800000e+00 4.981316e-07
5.850000e+00 3.337412e-07
5.900000e+00 2.216266e-07
5.950000e+00 1.456110e-07
6.000000e+00 9.438323e-08
6.050000e+00 6.008410e-08
6.100000e+00 3.728874e-08
6.150000e+00 2.227914e-08
6.200000e+00 1.252892e-08
6.250000e+00 6.342360e-09
6.300000e+00 2.605562e-09
6.350000e+00 6.201501e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag3d/imag3d-den-1d_y.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 6.489847e-10
-6.300000e+00 2.726399e-09
-6.250000e+00 6.635615e-09
-6.200000e+00 1.310617e-08
-6.150000e+00 2.330133e-08
-6.100000e+00 3.899115e-08
-6.050000e+00 6.281135e-08
-6.000000e+00 9.863849e-08
-5.950000e+00 1.521249e-07
-5.900000e+00 2.314533e-07
-5.850000e+00 3.483910e-07
-5.800000e+00 5.197525e-07
-5.750000e+00 7.694112e-07
-5.700000e+00 1.131046e-06
-5.650000e+00 1.651859e-06
-5.600000e+00 2.397567e-06
-5.550000e+00 3.459049e-06
-5.500000e+00 4.961110e-06
-5.450000e+00 7.073938e-06
-5.400000e+00 1.002792e-05
-5.350000e+00 1.413264e-05
-5.300000e+00 1.980089e-05
-5.250000e+00 2.757881e-05
-5.200000e+00 3.818308e-05
-5.150000e+00 5.254637e-05
-5.100000e+00 7.187198e-05
-5.050000e+00 9.769860e-05
-5.000000e+00 1.319757e-04
-4.950000e+00 1.771495e-04
-4.900000e+00 2.362595e-04
-4.850000e+00 3.130433e-04
-4.800000e+00 4.120477e-04
-4.750000e+00 5.387423e-04
-4.700000e+00 6.996295e-04
-4.650000e+00 9.023452e-04
-4.600000e+00 1.155741e-03
-4.550000e+00 1.469937e-03
-4.500000e+00 1.856340e-03
-4.450000e+00 2.327606e-03
-4.400000e+00 2.897552e-03
-4.350000e+00 3.580993e-03
-4.300000e+00 4.393505e-03
-4.250000e+00 5.351123e-03
-4.200000e+00 6.469956e-03
-4.150000e+00 7.765739e-03
-4.100000e+00 9.253347e-03
-4.050000e+00 1.094626e-02
-4.000000e+00 1.285604e-02
-3.950000e+00 1.499181e-02
-3.900000e+00 1.735979e-02
-3.850000e+00 1.996288e-02
-3.800000e+00 2.280037e-02
-3.750000e+00 2.586773e-02
-3.700000e+00 2.915648e-02
-3.650000e+00 3.265427e-02
-3.600000e+00 3.634496e-02
-3.550000e+00 4.020883e-02
-3.500000e+00 4.422293e-02
-3.450000e+00 4.836139e-02
-3.400000e+00 5.259580e-02
-3.350000e+00 5.689566e-02
-3.300000e+00 6.122879e-02
-3.250000e+00 6.556169e-02
-3.200000e+00 6.986001e-02
-3.150000e+00 7.408893e-02
-3.100000e+00 7.821358e-02
-3.050000e+00 8.219954e-02
-3.000000e+00 8.601334e-02
-2.950000e+00 8.962315e-02
-2.900000e+00 9.299961e-02
-2.850000e+00 9.611679e-02
-2.800000e+00 9.895342e-02
-2.750000e+00 1.014944e-01
-2.700000e+00 1.037324e-01
-2.650000e+00 1.056696e-01
-2.600000e+00 1.073194e-01
-2.550000e+00 1.087078e-01
-2.500000e+00 1.098741e-01
-2.450000e+00 1.108705e-01
-2.400000e+00 1.117608e-01
-2.350000e+00 1.126171e-01
-2.300000e+00 1.135146e-01
-2.250000e+00 1.145265e-01
-2.200000e+00 1.157173e-01
-2.150000e+00 1.171374e-01
-2.100000e+00 1.188193e-01
-2.050000e+00 1.207764e-01
-2.000000e+00 1.230052e-01
-1.950000e+00 1.254896e-01
-1.900000e+00 1.282070e-01
-1.850000e+00 1.311344e-01
-1.800000e+00 1.342539e-01
-1.750000e+00 1.375540e-01
-1.700000e+00 1.410296e-01
-1.650000e+00 1.446780e-01
-1.600000e+00 1.484935e-01
-1.550000e+00 1.524608e-01
-1.500000e+00 1.565509e-01
-1.450000e+00 1.607172e-01
-1.400000e+00 1.648966e-01
-1.350000e+00 1.690116e-01
-1.300000e+00 1.729766e-01
-1.250000e+00 1.767040e-01
-1.200000e+00 1.801110e-01
-1.150000e+00 1.831267e-01
-1.100000e+00 1.856963e-01
-1.050000e+00 1.877853e-01
-1.000000e+00 1.893808e-01
-9.500000e-01 1.904920e-01
-9.000000e-01 1.911487e-01
-8.500000e-01 1.913977e-01
-8.000000e-01 1.912985e-01
-7.500000e-01 1.909174e-01
-7.000000e-01 1.903211e-01
-6.500000e-01 1.895699e-01
-6.000000e-01 1.887130e-01
-5.500000e-01 1.877853e-01
-5.000000e-01 1.868077e-01
-4.500000e-01 1.857901e-01
-4.000000e-01 1.847379e-01
-3.500000e-01 1.836591e-01
-3.000000e-01 1.825714e-01
-2.500000e-01 1.815076e-01
-2.000000e-01 1.805157e-01
-1.500000e-01 1.796556e-01
-1.000000e-01 1.789905e-01
-5.000000e-02 1.785766e-01
0.000000e+00 1.784516e-01
5.000000e-02 1.786279e-01
1.000000e-01 1.790891e-01
1.500000e-01 1.797940e-01
2.000000e-01 1.806846e-01
2.500000e-01 1.816974e-01
3.000000e-01 1.827733e-01
3.500000e-01 1.838663e-01
4.000000e-01 1.849462e-01
4.500000e-01 1.859973e-01
5.000000e-01 1.870130e-01
5.500000e-01 1.879889e-01
6.000000e-01 1.889147e-01
6.500000e-01 1.897687e-01
7.000000e-01 1.905147e-01
7.500000e-01 1.911022e-01
8.000000e-01 1.914696e-01
8.500000e-01 1.915496e-01
9.000000e-01 1.912759e-01
9.500000e-01 1.905894e-01
1.000000e+00 1.894440e-01
1.050000e+00 1.878116e-01
1.100000e+00 1.856845e-01
1.150000e+00 1.830772e-01
1.200000e+00 1.800260e-01
1.250000e+00 1.765870e-01
1.300000e+00 1.728324e-01
1.350000e+00 1.688456e-01
1.400000e+00 1.647144e-01
1.450000e+00 1.605243e-01
1.500000e+00 1.563519e-01
1.550000e+00 1.522597e-01
1.600000e+00 1.482932e-01
1.650000e+00 1.444810e-01
1.700000e+00 1.408380e-01
1.750000e+00 1.373705e-01
1.800000e+00 1.340818e-01
1.850000e+00 1.309784e-01
1.900000e+00 1.280725e-01
1.950000e+00 1.253832e-01
2.000000e+00 1.229334e-01
2.050000e+00 1.207451e-01
2.100000e+00 1.188326e-01
2.150000e+00 1.171974e-01
2.200000e+00 1.158230e-01
2.250000e+00 1.146741e-01
2.300000e+00 1.136977e-01
2.350000e+00 1.128274e-01
2.400000e+00 1.119889e-01
2.450000e+00 1.111066e-01
2.500000e+00 1.101088e-01
2.550000e+00 1.089328e-01
2.600000e+00 1.075276e-01
2.650000e+00 1.058555e-01
2.700000e+00 1.038921e-01
2.750000e+00 1.016253e-01
2.800000e+00 9.905429e-02
2.850000e+00 9.618743e-02
2.900000e+00 9.304071e-02
2.950000e+00 8.963604e-02
3.000000e+00 8.599984e-02
3.050000e+00 8.216184e-02
3.100000e+00 7.815408e-02
3.150000e+00 7.401018e-02
3.200000e+00 6.976463e-02
3.250000e+00 6.545231e-02
3.300000e+00 6.110800e-02
3.350000e+00 5.676600e-02
3.400000e+00 5.245968e-02
3.450000e+00 4.822114e-02
3.500000e+00 4.408072e-02
3.550000e+00 4.006667e-02
3.600000e+00 3.620466e-02
3.650000e+00 3.251748e-02
3.700000e+00 2.902461e-02
3.750000e+00 2.574197e-02
3.800000e+00 2.268172e-02
3.850000e+00 1.985207e-02
3.900000e+00 1.725734e-02
3.950000e+00 1.489804e-02
4.000000e+00 1.277105e-02
4.050000e+00 1.086998e-02
4.100000e+00 9.185541e-03
4.150000e+00 7.706045e-03
4.200000e+00 6.417900e-03
4.250000e+00 5.306156e-03
4.300000e+00 4.355022e-03
4.350000e+00 3.548361e-03
4.400000e+00 2.870134e-03
4.450000e+00 2.304775e-03
4.500000e+00 1.837496e-03
4.550000e+00 1.454520e-03
4.600000e+00 1.143236e-03
4.650000e+00 8.922871e-04
4.700000e+00 6.916066e-04
4.750000e+00 5.323948e-04
4.800000e+00 4.070659e-04
4.850000e+00 3.091640e-04
4.900000e+00 2.332619e-04
4.950000e+00 1.748507e-04
5.000000e+00 1.302258e-04
5.050000e+00 9.637629e-05
5.100000e+00 7.087988e-05
5.150000e+00 5.180723e-05
5.200000e+00 3.763619e-05
5.250000e+00 2.717690e-05
5.300000e+00 1.950749e-05
5.350000e+00 1.391986e-05
5.400000e+00 9.874604e-06
5.450000e+00 6.964174e-06
5.500000e+00 4.883027e-06
5.550000e+00 3.403855e-06
5.600000e+00 2.358800e-06
5.650000e+00 1.624806e-06
5.700000e+00 1.112293e-06
5.750000e+00 7.565016e-07
5.800000e+00 5.109312e-07
5.850000e+00 3.424126e-07
5.900000e+00 2.274395e-07
5.950000e+00 1.494602e-07
6.000000e+00 9.689420e-08
6.050000e+00 6.169077e-08
6.100000e+00 3.828989e-08
6.150000e+00 2.287922e-08
6.200000e+00 1.286727e-08
6.250000e+00 6.514040e-09
6.300000e+00 2.676258e-09
6.350000e+00 6.370211e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag3d/imag3d-den-1d_z.txt <==
-4.000000e-01 0.000000e+00
-3.750000e-01 4.978408e-06
-3.500000e-01 3.773443e-05
-3.250000e-01 1.990961e-04
-3.000000e-01 9.010915e-04
-2.750000e-01 3.607188e-03
-2.500000e-01 1.283073e-02
-2.250000e-01 4.055038e-02
-2.000000e-01 1.137657e-01
-1.750000e-01 2.830614e-01
-1.500000e-01 6.240745e-01
-1.250000e-01 1.218436e+00
-1.000000e-01 2.105810e+00
-7.500000e-02 3.221452e+00
-5.000000e-02 4.362900e+00
-2.500000e-02 5.232689e+00
0.000000e+00 5.559361e+00
2.500000e-02 5.232689e+00
5.000000e-02 4.362900e+00
7.500000e-02 3.221452e+00
1.000000e-01 2.105810e+00
1.250000e-01 1.218436e+00
1.500000e-01 6.240745e-01
1.750000e-01 2.830614e-01
2.000000e-01 1.137657e-01
2.250000e-01 4.055038e-02
2.500000e-01 1.283073e-02
2.750000e-01 3.607188e-03
3.000000e-01 9.010915e-04
3.250000e-01 1.990961e-04
3.500000e-01 3.773443e-05
3.750000e-01 4.978408e-06
4.000000e-01 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag3d/imag3d-out.txt <==
Imaginary time propagation 3d, OPTION = 2, NUM_THREADS = 16

Number of atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Calculated nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00, LAMBDA = 100.00
Parameters of rotation: ANG VEL = 0.8000

Space steps: NX = 257, NY = 257, NZ = 33
             DX = 0.050000, DY = 0.050000, DZ = 0.025000
Time steps:  NSTP = 1, NPAS = 3000000, NRUN = 1
             DT = 0.000250
RNG seed:    SEED = 2019

             -----------------------------------------------------
               Iter     Norm       Chem       Ener/N      <rho>
             -----------------------------------------------------
Initial:               1.0000   417.44726   417.44726    1.41598
NSTP iter.:            0.6751   401.68612   397.46248    1.41650
NPAS iter.:      1     0.9733    54.33758    53.23442    2.56868
NPAS iter.:      2     0.9733    54.32205    53.18367    2.57836
NPAS iter.:      3     0.9733    54.31988    53.17643    2.57994
NPAS iter.:      4     0.9733    54.31904    53.17359    2.58054
NPAS iter.:      5     0.9733    54.31872    53.17248    2.58077
NPAS iter.:      6     0.9733    54.31860    53.17205    2.58086
NPAS iter.:      7     0.9733    54.31855    53.17189    2.58089
NPAS iter.:      8     0.9733    54.31853    53.17183    2.58091
NPAS iter.:      9     0.9733    54.31852    53.17180    2.58091
NPAS iter.:     10     0.9733    54.31852    53.17179    2.58091
NRUN iter.:            0.9733    54.31852    53.17179    2.58091
            -----------------------------------------------------

 Clock Time: 37070 seconds
 CPU Time: 592827 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/imag3d/imag3d-rms.txt <==
Imaginary time propagation 3d, OPTION = 2

           ------------------------------------------------------------
RMS size:    Iter      <r>          <x>          <y>          <z>
           ------------------------------------------------------------
Initial:               1.41598      1.00000      1.00000      0.07071
NSTP iter.:            1.41650      0.99911      1.00161      0.07090
NPAS iter.:     1      2.56868      1.79787      1.83321      0.07173
NPAS iter.:     2      2.57836      1.82161      1.82333      0.07173
NPAS iter.:     3      2.57994      1.82349      1.82368      0.07173
NPAS iter.:     4      2.58054      1.82396      1.82406      0.07173
NPAS iter.:     5      2.58077      1.82414      1.82421      0.07173
NPAS iter.:     6      2.58086      1.82421      1.82427      0.07173
NPAS iter.:     7      2.58089      1.82424      1.82429      0.07173
NPAS iter.:     8      2.58091      1.82425      1.82430      0.07173
NPAS iter.:     9      2.58091      1.82425      1.82430      0.07173
NPAS iter.:    10      2.58091      1.82425      1.82430      0.07173
NRUN iter.:            2.58091      1.82425      1.82430      0.07173
           ------------------------------------------------------------


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real2d/real2d-den-1d_x.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 8.393098e-10
-6.300000e+00 3.530229e-09
-6.250000e+00 8.607764e-09
-6.200000e+00 1.704142e-08
-6.150000e+00 3.037904e-08
-6.100000e+00 5.097419e-08
-6.050000e+00 8.232064e-08
-6.000000e+00 1.295304e-07
-5.950000e+00 2.000071e-07
-5.900000e+00 3.043868e-07
-5.850000e+00 4.578414e-07
-5.800000e+00 6.818690e-07
-5.750000e+00 1.006733e-06
-5.700000e+00 1.474751e-06
-5.650000e+00 2.144695e-06
-5.600000e+00 3.097604e-06
-5.550000e+00 4.444427e-06
-5.500000e+00 6.335944e-06
-5.450000e+00 8.975561e-06
-5.400000e+00 1.263563e-05
-5.350000e+00 1.767809e-05
-5.300000e+00 2.458025e-05
-5.250000e+00 3.396662e-05
-5.200000e+00 4.664781e-05
-5.150000e+00 6.366722e-05
-5.100000e+00 8.635640e-05
-5.050000e+00 1.163996e-04
-5.000000e+00 1.559075e-04
-4.950000e+00 2.075002e-04
-4.900000e+00 2.743981e-04
-4.850000e+00 3.605188e-04
-4.800000e+00 4.705774e-04
-4.750000e+00 6.101862e-04
-4.700000e+00 7.859477e-04
-4.650000e+00 1.005535e-03
-4.600000e+00 1.277752e-03
-4.550000e+00 1.612561e-03
-4.500000e+00 2.021080e-03
-4.450000e+00 2.515519e-03
-4.400000e+00 3.109077e-03
-4.350000e+00 3.815766e-03
-4.300000e+00 4.650179e-03
-4.250000e+00 5.627192e-03
-4.200000e+00 6.761606e-03
-4.150000e+00 8.067746e-03
-4.100000e+00 9.559017e-03
-4.050000e+00 1.124745e-02
-4.000000e+00 1.314324e-02
-3.950000e+00 1.525433e-02
-3.900000e+00 1.758600e-02
-3.850000e+00 2.014055e-02
-3.800000e+00 2.291704e-02
-3.750000e+00 2.591117e-02
-3.700000e+00 2.911515e-02
-3.650000e+00 3.251774e-02
-3.600000e+00 3.610436e-02
-3.550000e+00 3.985723e-02
-3.500000e+00 4.375561e-02
-3.450000e+00 4.777607e-02
-3.400000e+00 5.189277e-02
-3.350000e+00 5.607779e-02
-3.300000e+00 6.030147e-02
-3.250000e+00 6.453277e-02
-3.200000e+00 6.873963e-02
-3.150000e+00 7.288942e-02
-3.100000e+00 7.694935e-02
-3.050000e+00 8.088709e-02
-3.000000e+00 8.467138e-02
-2.950000e+00 8.827287e-02
-2.900000e+00 9.166514e-02
-2.850000e+00 9.482588e-02
-2.800000e+00 9.773838e-02
-2.750000e+00 1.003931e-01
-2.700000e+00 1.027896e-01
-2.650000e+00 1.049380e-01
-2.600000e+00 1.068605e-01
-2.550000e+00 1.085923e-01
-2.500000e+00 1.101814e-01
-2.450000e+00 1.116869e-01
-2.400000e+00 1.131759e-01
-2.350000e+00 1.147185e-01
-2.300000e+00 1.163814e-01
-2.250000e+00 1.182209e-01
-2.200000e+00 1.202757e-01
-2.150000e+00 1.225622e-01
-2.100000e+00 1.250711e-01
-2.050000e+00 1.277693e-01
-2.000000e+00 1.306031e-01
-1.950000e+00 1.335066e-01
-1.900000e+00 1.364097e-01
-1.850000e+00 1.392479e-01
-1.800000e+00 1.419702e-01
-1.750000e+00 1.445449e-01
-1.700000e+00 1.469620e-01
-1.650000e+00 1.492328e-01
-1.600000e+00 1.513857e-01
-1.550000e+00 1.534599e-01
-1.500000e+00 1.554974e-01
-1.450000e+00 1.575353e-01
-1.400000e+00 1.595988e-01
-1.350000e+00 1.616976e-01
-1.300000e+00 1.638249e-01
-1.250000e+00 1.659599e-01
-1.200000e+00 1.680736e-01
-1.150000e+00 1.701349e-01
-1.100000e+00 1.721177e-01
-1.050000e+00 1.740060e-01
-1.000000e+00 1.757963e-01
-9.500000e-01 1.774972e-01
-9.000000e-01 1.791257e-01
-8.500000e-01 1.807014e-01
-8.000000e-01 1.822398e-01
-7.500000e-01 1.837451e-01
-7.000000e-01 1.852066e-01
-6.500000e-01 1.865967e-01
-6.000000e-01 1.878731e-01
-5.500000e-01 1.889843e-01
-5.000000e-01 1.898782e-01
-4.500000e-01 1.905109e-01
-4.000000e-01 1.908563e-01
-3.500000e-01 1.909133e-01
-3.000000e-01 1.907102e-01
-2.500000e-01 1.903044e-01
-2.000000e-01 1.897778e-01
-1.500000e-01 1.892269e-01
-1.000000e-01 1.887493e-01
-5.000000e-02 1.884291e-01
0.000000e+00 1.883230e-01
5.000000e-02 1.884501e-01
1.000000e-01 1.887891e-01
1.500000e-01 1.892816e-01
2.000000e-01 1.898425e-01
2.500000e-01 1.903735e-01
3.000000e-01 1.907786e-01
3.500000e-01 1.909769e-01
4.000000e-01 1.909121e-01
4.500000e-01 1.905575e-01
5.000000e-01 1.899154e-01
5.500000e-01 1.890132e-01
6.000000e-01 1.878954e-01
6.500000e-01 1.866145e-01
7.000000e-01 1.852219e-01
7.500000e-01 1.837594e-01
8.000000e-01 1.822542e-01
8.500000e-01 1.807162e-01
9.000000e-01 1.791406e-01
9.500000e-01 1.775116e-01
1.000000e+00 1.758095e-01
1.050000e+00 1.740174e-01
1.100000e+00 1.721272e-01
1.150000e+00 1.701426e-01
1.200000e+00 1.680803e-01
1.250000e+00 1.659667e-01
1.300000e+00 1.638329e-01
1.350000e+00 1.617079e-01
1.400000e+00 1.596118e-01
1.450000e+00 1.575510e-01
1.500000e+00 1.555153e-01
1.550000e+00 1.534787e-01
1.600000e+00 1.514039e-01
1.650000e+00 1.492488e-01
1.700000e+00 1.469747e-01
1.750000e+00 1.445537e-01
1.800000e+00 1.419754e-01
1.850000e+00 1.392509e-01
1.900000e+00 1.364127e-01
1.950000e+00 1.335127e-01
2.000000e+00 1.306159e-01
2.050000e+00 1.277923e-01
2.100000e+00 1.251077e-01
2.150000e+00 1.226146e-01
2.200000e+00 1.203453e-01
2.250000e+00 1.183077e-01
2.300000e+00 1.164841e-01
2.350000e+00 1.148347e-01
2.400000e+00 1.133025e-01
2.450000e+00 1.118202e-01
2.500000e+00 1.103176e-01
2.550000e+00 1.087278e-01
2.600000e+00 1.069920e-01
2.650000e+00 1.050629e-01
2.700000e+00 1.029058e-01
2.750000e+00 1.004990e-01
2.800000e+00 9.783306e-02
2.850000e+00 9.490886e-02
2.900000e+00 9.173633e-02
2.950000e+00 8.833250e-02
3.000000e+00 8.471992e-02
3.050000e+00 8.092519e-02
3.100000e+00 7.697778e-02
3.150000e+00 7.290902e-02
3.200000e+00 6.875130e-02
3.250000e+00 6.453739e-02
3.300000e+00 6.029995e-02
3.350000e+00 5.607099e-02
3.400000e+00 5.188154e-02
3.450000e+00 4.776121e-02
3.500000e+00 4.373788e-02
3.550000e+00 3.983733e-02
3.600000e+00 3.608295e-02
3.650000e+00 3.249541e-02
3.700000e+00 2.909242e-02
3.750000e+00 2.588851e-02
3.800000e+00 2.289485e-02
3.850000e+00 2.011914e-02
3.900000e+00 1.756566e-02
3.950000e+00 1.523526e-02
4.000000e+00 1.312558e-02
4.050000e+00 1.123129e-02
4.100000e+00 9.544403e-03
4.150000e+00 8.054675e-03
4.200000e+00 6.750042e-03
4.250000e+00 5.617067e-03
4.300000e+00 4.641405e-03
4.350000e+00 3.808237e-03
4.400000e+00 3.102680e-03
4.450000e+00 2.510135e-03
4.500000e+00 2.016591e-03
4.550000e+00 1.608852e-03
4.600000e+00 1.274714e-03
4.650000e+00 1.003069e-03
4.700000e+00 7.839623e-04
4.750000e+00 6.086016e-04
4.800000e+00 4.693231e-04
4.850000e+00 3.595340e-04
4.900000e+00 2.736312e-04
4.950000e+00 2.069077e-04
5.000000e+00 1.554534e-04
5.050000e+00 1.160542e-04
5.100000e+00 8.609578e-05
5.150000e+00 6.347202e-05
5.200000e+00 4.650270e-05
5.250000e+00 3.385953e-05
5.300000e+00 2.450179e-05
5.350000e+00 1.762102e-05
5.400000e+00 1.259441e-05
5.450000e+00 8.945999e-06
5.500000e+00 6.314897e-06
5.550000e+00 4.429552e-06
5.600000e+00 3.087172e-06
5.650000e+00 2.137437e-06
5.700000e+00 1.469744e-06
5.750000e+00 1.003310e-06
5.800000e+00 6.795526e-07
5.850000e+00 4.562916e-07
5.900000e+00 3.033636e-07
5.950000e+00 1.993421e-07
6.000000e+00 1.291065e-07
6.050000e+00 8.205693e-08
6.100000e+00 5.081522e-08
6.150000e+00 3.028726e-08
6.200000e+00 1.699169e-08
6.250000e+00 8.583498e-09
6.300000e+00 3.520570e-09
6.350000e+00 8.370603e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real2d/real2d-den-1d_y.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 4.129399e-10
-6.300000e+00 1.734772e-09
-6.250000e+00 4.223583e-09
-6.200000e+00 8.352102e-09
-6.150000e+00 1.488673e-08
-6.100000e+00 2.501495e-08
-6.050000e+00 4.053705e-08
-6.000000e+00 6.414699e-08
-5.950000e+00 9.983708e-08
-5.900000e+00 1.534755e-07
-5.850000e+00 2.336234e-07
-5.800000e+00 3.526832e-07
-5.750000e+00 5.285010e-07
-5.700000e+00 7.865904e-07
-5.650000e+00 1.163196e-06
-5.600000e+00 1.709485e-06
-5.550000e+00 2.497237e-06
-5.500000e+00 3.626502e-06
-5.450000e+00 5.235793e-06
-5.400000e+00 7.515540e-06
-5.350000e+00 1.072560e-05
-5.300000e+00 1.521784e-05
-5.250000e+00 2.146479e-05
-5.200000e+00 3.009568e-05
-5.150000e+00 4.194104e-05
-5.100000e+00 5.808724e-05
-5.050000e+00 7.994211e-05
-5.000000e+00 1.093128e-04
-4.950000e+00 1.484965e-04
-4.900000e+00 2.003835e-04
-4.850000e+00 2.685728e-04
-4.800000e+00 3.574967e-04
-4.750000e+00 4.725511e-04
-4.700000e+00 6.202263e-04
-4.650000e+00 8.082298e-04
-4.600000e+00 1.045593e-03
-4.550000e+00 1.342749e-03
-4.500000e+00 1.711571e-03
-4.450000e+00 2.165357e-03
-4.400000e+00 2.718747e-03
-4.350000e+00 3.387567e-03
-4.300000e+00 4.188584e-03
-4.250000e+00 5.139174e-03
-4.200000e+00 6.256898e-03
-4.150000e+00 7.559010e-03
-4.100000e+00 9.061886e-03
-4.050000e+00 1.078043e-02
-4.000000e+00 1.272744e-02
-3.950000e+00 1.491305e-02
-3.900000e+00 1.734412e-02
-3.850000e+00 2.002385e-02
-3.800000e+00 2.295135e-02
-3.750000e+00 2.612147e-02
-3.700000e+00 2.952468e-02
-3.650000e+00 3.314711e-02
-3.600000e+00 3.697077e-02
-3.550000e+00 4.097380e-02
-3.500000e+00 4.513090e-02
-3.450000e+00 4.941374e-02
-3.400000e+00 5.379147e-02
-3.350000e+00 5.823124e-02
-3.300000e+00 6.269859e-02
-3.250000e+00 6.715799e-02
-3.200000e+00 7.157320e-02
-3.150000e+00 7.590762e-02
-3.100000e+00 8.012468e-02
-3.050000e+00 8.418813e-02
-3.000000e+00 8.806240e-02
-2.950000e+00 9.171306e-02
-2.900000e+00 9.510728e-02
-2.850000e+00 9.821458e-02
-2.800000e+00 1.010077e-01
-2.750000e+00 1.034639e-01
-2.700000e+00 1.055661e-01
-2.650000e+00 1.073049e-01
-2.600000e+00 1.086806e-01
-2.550000e+00 1.097050e-01
-2.500000e+00 1.104036e-01
-2.450000e+00 1.108169e-01
-2.400000e+00 1.110016e-01
-2.350000e+00 1.110298e-01
-2.300000e+00 1.109874e-01
-2.250000e+00 1.109707e-01
-2.200000e+00 1.110815e-01
-2.150000e+00 1.114212e-01
-2.100000e+00 1.120849e-01
-2.050000e+00 1.131561e-01
-2.000000e+00 1.147024e-01
-1.950000e+00 1.167733e-01
-1.900000e+00 1.193995e-01
-1.850000e+00 1.225923e-01
-1.800000e+00 1.263446e-01
-1.750000e+00 1.306306e-01
-1.700000e+00 1.354059e-01
-1.650000e+00 1.406070e-01
-1.600000e+00 1.461527e-01
-1.550000e+00 1.519454e-01
-1.500000e+00 1.578750e-01
-1.450000e+00 1.638239e-01
-1.400000e+00 1.696721e-01
-1.350000e+00 1.753031e-01
-1.300000e+00 1.806086e-01
-1.250000e+00 1.854919e-01
-1.200000e+00 1.898706e-01
-1.150000e+00 1.936772e-01
-1.100000e+00 1.968592e-01
-1.050000e+00 1.993792e-01
-1.000000e+00 2.012141e-01
-9.500000e-01 2.023543e-01
-9.000000e-01 2.028041e-01
-8.500000e-01 2.025813e-01
-8.000000e-01 2.017177e-01
-7.500000e-01 2.002587e-01
-7.000000e-01 1.982638e-01
-6.500000e-01 1.958045e-01
-6.000000e-01 1.929635e-01
-5.500000e-01 1.898315e-01
-5.000000e-01 1.865044e-01
-4.500000e-01 1.830801e-01
-4.000000e-01 1.796560e-01
-3.500000e-01 1.763278e-01
-3.000000e-01 1.731885e-01
-2.500000e-01 1.703287e-01
-2.000000e-01 1.678358e-01
-1.500000e-01 1.657924e-01
-1.000000e-01 1.642722e-01
-5.000000e-02 1.633342e-01
0.000000e+00 1.630170e-01
5.000000e-02 1.633341e-01
1.000000e-01 1.642721e-01
1.500000e-01 1.657924e-01
2.000000e-01 1.678360e-01
2.500000e-01 1.703291e-01
3.000000e-01 1.731892e-01
3.500000e-01 1.763286e-01
4.000000e-01 1.796566e-01
4.500000e-01 1.830801e-01
5.000000e-01 1.865036e-01
5.500000e-01 1.898296e-01
6.000000e-01 1.929603e-01
6.500000e-01 1.957998e-01
7.000000e-01 1.982576e-01
7.500000e-01 2.002511e-01
8.000000e-01 2.017086e-01
8.500000e-01 2.025711e-01
9.000000e-01 2.027929e-01
9.500000e-01 2.023423e-01
1.000000e+00 2.012015e-01
1.050000e+00 1.993663e-01
1.100000e+00 1.968460e-01
1.150000e+00 1.936640e-01
1.200000e+00 1.898578e-01
1.250000e+00 1.854796e-01
1.300000e+00 1.805970e-01
1.350000e+00 1.752926e-01
1.400000e+00 1.696630e-01
1.450000e+00 1.638167e-01
1.500000e+00 1.578701e-01
1.550000e+00 1.519431e-01
1.600000e+00 1.461534e-01
1.650000e+00 1.406110e-01
1.700000e+00 1.354130e-01
1.750000e+00 1.306408e-01
1.800000e+00 1.263574e-01
1.850000e+00 1.226070e-01
1.900000e+00 1.194153e-01
1.950000e+00 1.167894e-01
2.000000e+00 1.147177e-01
2.050000e+00 1.131698e-01
2.100000e+00 1.120963e-01
2.150000e+00 1.114299e-01
2.200000e+00 1.110872e-01
2.250000e+00 1.109735e-01
2.300000e+00 1.109875e-01
2.350000e+00 1.110276e-01
2.400000e+00 1.109976e-01
2.450000e+00 1.108116e-01
2.500000e+00 1.103975e-01
2.550000e+00 1.096987e-01
2.600000e+00 1.086743e-01
2.650000e+00 1.072990e-01
2.700000e+00 1.055607e-01
2.750000e+00 1.034592e-01
2.800000e+00 1.010038e-01
2.850000e+00 9.821145e-02
2.900000e+00 9.510493e-02
2.950000e+00 9.171145e-02
3.000000e+00 8.806147e-02
3.050000e+00 8.418777e-02
3.100000e+00 8.012481e-02
3.150000e+00 7.590813e-02
3.200000e+00 7.157398e-02
3.250000e+00 6.715896e-02
3.300000e+00 6.269966e-02
3.350000e+00 5.823232e-02
3.400000e+00 5.379251e-02
3.450000e+00 4.941466e-02
3.500000e+00 4.513167e-02
3.550000e+00 4.097439e-02
3.600000e+00 3.697116e-02
3.650000e+00 3.314729e-02
3.700000e+00 2.952465e-02
3.750000e+00 2.612125e-02
3.800000e+00 2.295095e-02
3.850000e+00 2.002330e-02
3.900000e+00 1.734344e-02
3.950000e+00 1.491227e-02
4.000000e+00 1.272660e-02
4.050000e+00 1.077955e-02
4.100000e+00 9.060994e-03
4.150000e+00 7.558129e-03
4.200000e+00 6.256049e-03
4.250000e+00 5.138371e-03
4.300000e+00 4.187839e-03
4.350000e+00 3.386888e-03
4.400000e+00 2.718138e-03
4.450000e+00 2.164820e-03
4.500000e+00 1.711105e-03
4.550000e+00 1.342350e-03
4.600000e+00 1.045256e-03
4.650000e+00 8.079489e-04
4.700000e+00 6.199953e-04
4.750000e+00 4.723636e-04
4.800000e+00 3.573464e-04
4.850000e+00 2.684537e-04
4.900000e+00 2.002902e-04
4.950000e+00 1.484243e-04
5.000000e+00 1.092576e-04
5.050000e+00 7.990021e-05
5.100000e+00 5.805575e-05
5.150000e+00 4.191753e-05
5.200000e+00 3.007820e-05
5.250000e+00 2.145181e-05
5.300000e+00 1.520819e-05
5.350000e+00 1.071839e-05
5.400000e+00 7.510110e-06
5.450000e+00 5.231676e-06
5.500000e+00 3.623360e-06
5.550000e+00 2.494830e-06
5.600000e+00 1.707641e-06
5.650000e+00 1.161789e-06
5.700000e+00 7.855250e-07
5.750000e+00 5.277037e-07
5.800000e+00 3.520952e-07
5.850000e+00 2.331972e-07
5.900000e+00 1.531725e-07
5.950000e+00 9.962627e-08
6.000000e+00 6.400385e-08
6.050000e+00 4.044257e-08
6.100000e+00 2.495473e-08
6.150000e+00 1.485010e-08
6.200000e+00 8.331274e-09
6.250000e+00 4.212983e-09
6.300000e+00 1.730410e-09
6.350000e+00 4.119014e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real2d/real2d-out.txt <==
Real time propagation 2d, OPTION = 2, NUM_THREADS = 16

Number of atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Calculated nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00
Parameters of rotation: ANG VEL = 0.8000
Axial trap parameter = 0.10

Space steps: NX = 257, NY = 257
             DX = 0.050000, DY = 0.050000
Time steps:  NSTP = 0, NPAS = 2000000, NRUN = 1
             DT = 0.000100

             -----------------------------------------------------
               Iter     Norm       Chem       Ener/N      <rho>
             -----------------------------------------------------
Initial:               1.0000     4.35078     3.19044    2.58419
NPAS iter.:      1     1.0000     4.35076     3.19042    2.58406
NPAS iter.:      2     1.0000     4.35090     3.19033    2.58380
NPAS iter.:      3     1.0000     4.35090     3.19045    2.58397
NPAS iter.:      4     1.0000     4.35050     3.19031    2.58421
NPAS iter.:      5     1.0000     4.35071     3.19033    2.58398
NPAS iter.:      6     1.0000     4.35093     3.19037    2.58379
NPAS iter.:      7     1.0000     4.35065     3.19035    2.58406
NPAS iter.:      8     1.0000     4.35064     3.19036    2.58419
NPAS iter.:      9     1.0000     4.35089     3.19041    2.58390
NPAS iter.:     10     1.0000     4.35097     3.19040    2.58382
NRUN iter.:            1.0000     4.35097     3.19040    2.58382
            -----------------------------------------------------

 Clock Time: 1577 seconds
 CPU Time: 24767 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real2d/real2d-rms.txt <==
Real time propagation 2d, OPTION = 2

           -----------------------------------------------
RMS size:    Iter      <r>          <x>          <y>
           -----------------------------------------------
Initial:               2.58419      1.82726      1.82734
NPAS iter.:     1      2.58406      1.82718      1.82723
NPAS iter.:     2      2.58380      1.82698      1.82706
NPAS iter.:     3      2.58397      1.82726      1.82703
NPAS iter.:     4      2.58421      1.82721      1.82741
NPAS iter.:     5      2.58398      1.82706      1.82724
NPAS iter.:     6      2.58379      1.82712      1.82691
NPAS iter.:     7      2.58406      1.82709      1.82731
NPAS iter.:     8      2.58419      1.82741      1.82719
NPAS iter.:     9      2.58390      1.82698      1.82721
NPAS iter.:    10      2.58382      1.82697      1.82710
NRUN iter.:            2.58382      1.82697      1.82710
           -----------------------------------------------


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real3d/real3d-den-1d_x.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 5.571646e-10
-6.300000e+00 2.337803e-09
-6.250000e+00 5.683706e-09
-6.200000e+00 1.122732e-08
-6.150000e+00 2.000286e-08
-6.100000e+00 3.362035e-08
-6.050000e+00 5.452220e-08
-6.000000e+00 8.635203e-08
-5.950000e+00 1.344773e-07
-5.900000e+00 2.067228e-07
-5.850000e+00 3.143965e-07
-5.800000e+00 4.737178e-07
-5.750000e+00 7.077949e-07
-5.700000e+00 1.049338e-06
-5.650000e+00 1.544349e-06
-5.600000e+00 2.257088e-06
-5.550000e+00 3.276709e-06
-5.500000e+00 4.726037e-06
-5.450000e+00 6.773069e-06
-5.400000e+00 9.645845e-06
-5.350000e+00 1.365150e-05
-5.300000e+00 1.920033e-05
-5.250000e+00 2.683594e-05
-5.200000e+00 3.727248e-05
-5.150000e+00 5.144001e-05
-5.100000e+00 7.053897e-05
-5.050000e+00 9.610453e-05
-5.000000e+00 1.300812e-04
-4.950000e+00 1.749078e-04
-4.900000e+00 2.336131e-04
-4.850000e+00 3.099191e-04
-4.800000e+00 4.083513e-04
-4.750000e+00 5.343511e-04
-4.700000e+00 6.943858e-04
-4.650000e+00 8.960486e-04
-4.600000e+00 1.148143e-03
-4.550000e+00 1.460737e-03
-4.500000e+00 1.845188e-03
-4.450000e+00 2.314103e-03
-4.400000e+00 2.881261e-03
-4.350000e+00 3.561447e-03
-4.300000e+00 4.370222e-03
-4.250000e+00 5.323620e-03
-4.200000e+00 6.437763e-03
-4.150000e+00 7.728423e-03
-4.100000e+00 9.210516e-03
-4.050000e+00 1.089759e-02
-4.000000e+00 1.280127e-02
-3.950000e+00 1.493077e-02
-3.900000e+00 1.729241e-02
-3.850000e+00 1.988921e-02
-3.800000e+00 2.272059e-02
-3.750000e+00 2.578213e-02
-3.700000e+00 2.906549e-02
-3.650000e+00 3.255841e-02
-3.600000e+00 3.624485e-02
-3.550000e+00 4.010522e-02
-3.500000e+00 4.411664e-02
-3.450000e+00 4.825337e-02
-3.400000e+00 5.248715e-02
-3.350000e+00 5.678766e-02
-3.300000e+00 6.112291e-02
-3.250000e+00 6.545965e-02
-3.200000e+00 6.976377e-02
-3.150000e+00 7.400067e-02
-3.100000e+00 7.813565e-02
-3.050000e+00 8.213437e-02
-3.000000e+00 8.596335e-02
-2.950000e+00 8.959065e-02
-2.900000e+00 9.298660e-02
-2.850000e+00 9.612486e-02
-2.800000e+00 9.898361e-02
-2.750000e+00 1.015470e-01
-2.700000e+00 1.038069e-01
-2.650000e+00 1.057644e-01
-2.600000e+00 1.074320e-01
-2.550000e+00 1.088344e-01
-2.500000e+00 1.100100e-01
-2.450000e+00 1.110102e-01
-2.400000e+00 1.118980e-01
-2.350000e+00 1.127452e-01
-2.300000e+00 1.136275e-01
-2.250000e+00 1.146189e-01
-2.200000e+00 1.157851e-01
-2.150000e+00 1.171781e-01
-2.100000e+00 1.188321e-01
-2.050000e+00 1.207622e-01
-2.000000e+00 1.229661e-01
-1.950000e+00 1.254282e-01
-1.900000e+00 1.281262e-01
-1.850000e+00 1.310369e-01
-1.800000e+00 1.341416e-01
-1.750000e+00 1.374283e-01
-1.700000e+00 1.408916e-01
-1.650000e+00 1.445286e-01
-1.600000e+00 1.483336e-01
-1.550000e+00 1.522924e-01
-1.500000e+00 1.563762e-01
-1.450000e+00 1.605398e-01
-1.400000e+00 1.647203e-01
-1.350000e+00 1.688409e-01
-1.300000e+00 1.728161e-01
-1.250000e+00 1.765577e-01
-1.200000e+00 1.799827e-01
-1.150000e+00 1.830190e-01
-1.100000e+00 1.856109e-01
-1.050000e+00 1.877226e-01
-1.000000e+00 1.893405e-01
-9.500000e-01 1.904727e-01
-9.000000e-01 1.911484e-01
-8.500000e-01 1.914142e-01
-8.000000e-01 1.913297e-01
-7.500000e-01 1.909619e-01
-7.000000e-01 1.903780e-01
-6.500000e-01 1.896396e-01
-6.000000e-01 1.887966e-01
-5.500000e-01 1.878845e-01
-5.000000e-01 1.869241e-01
-4.500000e-01 1.859248e-01
-4.000000e-01 1.848903e-01
-3.500000e-01 1.838267e-01
-3.000000e-01 1.827497e-01
-2.500000e-01 1.816899e-01
-2.000000e-01 1.806940e-01
-1.500000e-01 1.798213e-01
-1.000000e-01 1.791361e-01
-5.000000e-02 1.786961e-01
0.000000e+00 1.785419e-01
5.000000e-02 1.786884e-01
1.000000e-01 1.791219e-01
1.500000e-01 1.798026e-01
2.000000e-01 1.806729e-01
2.500000e-01 1.816686e-01
3.000000e-01 1.827295e-01
3.500000e-01 1.838077e-01
4.000000e-01 1.848717e-01
4.500000e-01 1.859047e-01
5.000000e-01 1.869002e-01
5.500000e-01 1.878543e-01
6.000000e-01 1.887582e-01
6.500000e-01 1.895919e-01
7.000000e-01 1.903210e-01
7.500000e-01 1.908966e-01
8.000000e-01 1.912583e-01
8.500000e-01 1.913393e-01
9.000000e-01 1.910732e-01
9.500000e-01 1.904005e-01
1.000000e+00 1.892741e-01
1.050000e+00 1.876648e-01
1.100000e+00 1.855635e-01
1.150000e+00 1.829835e-01
1.200000e+00 1.799600e-01
1.250000e+00 1.765482e-01
1.300000e+00 1.728198e-01
1.350000e+00 1.688579e-01
1.400000e+00 1.647504e-01
1.450000e+00 1.605830e-01
1.500000e+00 1.564326e-01
1.550000e+00 1.523618e-01
1.600000e+00 1.484162e-01
1.650000e+00 1.446239e-01
1.700000e+00 1.409987e-01
1.750000e+00 1.375456e-01
1.800000e+00 1.342666e-01
1.850000e+00 1.311663e-01
1.900000e+00 1.282560e-01
1.950000e+00 1.255540e-01
2.000000e+00 1.230832e-01
2.050000e+00 1.208667e-01
2.100000e+00 1.189207e-01
2.150000e+00 1.172488e-01
2.200000e+00 1.158374e-01
2.250000e+00 1.146536e-01
2.300000e+00 1.136467e-01
2.350000e+00 1.127520e-01
2.400000e+00 1.118962e-01
2.450000e+00 1.110037e-01
2.500000e+00 1.100027e-01
2.550000e+00 1.088297e-01
2.600000e+00 1.074328e-01
2.650000e+00 1.057730e-01
2.700000e+00 1.038249e-01
2.750000e+00 1.015755e-01
2.800000e+00 9.902292e-02
2.850000e+00 9.617503e-02
2.900000e+00 9.304726e-02
2.950000e+00 8.966115e-02
3.000000e+00 8.604283e-02
3.050000e+00 8.222182e-02
3.100000e+00 7.822997e-02
3.150000e+00 7.410069e-02
3.200000e+00 6.986829e-02
3.250000e+00 6.556748e-02
3.300000e+00 6.123288e-02
3.350000e+00 5.689863e-02
3.400000e+00 5.259802e-02
3.450000e+00 4.836309e-02
3.500000e+00 4.422424e-02
3.550000e+00 4.020981e-02
3.600000e+00 3.634563e-02
3.650000e+00 3.265468e-02
3.700000e+00 2.915666e-02
3.750000e+00 2.586774e-02
3.800000e+00 2.280028e-02
3.850000e+00 1.996275e-02
3.900000e+00 1.735968e-02
3.950000e+00 1.499177e-02
4.000000e+00 1.285610e-02
4.050000e+00 1.094643e-02
4.100000e+00 9.253633e-03
4.150000e+00 7.766139e-03
4.200000e+00 6.470455e-03
4.250000e+00 5.351696e-03
4.300000e+00 4.394113e-03
4.350000e+00 3.581589e-03
4.400000e+00 2.898087e-03
4.450000e+00 2.328030e-03
4.500000e+00 1.856609e-03
4.550000e+00 1.470020e-03
4.600000e+00 1.155619e-03
4.650000e+00 9.020178e-04
4.700000e+00 6.991101e-04
4.750000e+00 5.380582e-04
4.800000e+00 4.112357e-04
4.850000e+00 3.121445e-04
4.900000e+00 2.353157e-04
4.950000e+00 1.761994e-04
5.000000e+00 1.310525e-04
5.050000e+00 9.682843e-05
5.100000e+00 7.107344e-05
5.150000e+00 5.183071e-05
5.200000e+00 3.755511e-05
5.250000e+00 2.703811e-05
5.300000e+00 1.934325e-05
5.350000e+00 1.375127e-05
5.400000e+00 9.714597e-06
5.450000e+00 6.819813e-06
5.500000e+00 4.757396e-06
5.550000e+00 3.297476e-06
5.600000e+00 2.270679e-06
5.650000e+00 1.553155e-06
5.700000e+00 1.055002e-06
5.750000e+00 7.114252e-07
5.800000e+00 4.760501e-07
5.850000e+00 3.159097e-07
5.900000e+00 2.077230e-07
5.950000e+00 1.351557e-07
6.000000e+00 8.682509e-08
6.050000e+00 5.485858e-08
6.100000e+00 3.385986e-08
6.150000e+00 2.016890e-08
6.200000e+00 1.133520e-08
6.250000e+00 5.745681e-09
6.300000e+00 2.365890e-09
6.350000e+00 5.642787e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real3d/real3d-den-1d_y.txt <==
-6.400000e+00 0.000000e+00
-6.350000e+00 7.250012e-10
-6.300000e+00 3.017041e-09
-6.250000e+00 7.236560e-09
-6.200000e+00 1.403716e-08
-6.150000e+00 2.447034e-08
-6.100000e+00 4.015525e-08
-6.050000e+00 6.353104e-08
-6.000000e+00 9.821929e-08
-5.950000e+00 1.495394e-07
-5.900000e+00 2.252385e-07
-5.850000e+00 3.365198e-07
-5.800000e+00 4.994780e-07
-5.750000e+00 7.370857e-07
-5.700000e+00 1.081917e-06
-5.650000e+00 1.579851e-06
-5.600000e+00 2.295068e-06
-5.550000e+00 3.316720e-06
-5.500000e+00 4.767739e-06
-5.450000e+00 6.816346e-06
-5.400000e+00 9.690940e-06
-5.350000e+00 1.369918e-05
-5.300000e+00 1.925216e-05
-5.250000e+00 2.689475e-05
-5.200000e+00 3.734306e-05
-5.150000e+00 5.153009e-05
-5.100000e+00 7.066059e-05
-5.050000e+00 9.627599e-05
-5.000000e+00 1.303299e-04
-4.950000e+00 1.752742e-04
-4.900000e+00 2.341555e-04
-4.850000e+00 3.107196e-04
-4.800000e+00 4.095223e-04
-4.750000e+00 5.360421e-04
-4.700000e+00 6.967910e-04
-4.650000e+00 8.994145e-04
-4.600000e+00 1.152775e-03
-4.550000e+00 1.467006e-03
-4.500000e+00 1.853529e-03
-4.450000e+00 2.325025e-03
-4.400000e+00 2.895340e-03
-4.350000e+00 3.579332e-03
-4.300000e+00 4.392637e-03
-4.250000e+00 5.351362e-03
-4.200000e+00 6.471700e-03
-4.150000e+00 7.769484e-03
-4.100000e+00 9.259683e-03
-4.050000e+00 1.095587e-02
-4.000000e+00 1.286969e-02
-3.950000e+00 1.501032e-02
-3.900000e+00 1.738400e-02
-3.850000e+00 1.999362e-02
-3.800000e+00 2.283844e-02
-3.750000e+00 2.591382e-02
-3.700000e+00 2.921119e-02
-3.650000e+00 3.271804e-02
-3.600000e+00 3.641805e-02
-3.550000e+00 4.029129e-02
-3.500000e+00 4.431456e-02
-3.450000e+00 4.846174e-02
-3.400000e+00 5.270415e-02
-3.350000e+00 5.701101e-02
-3.300000e+00 6.134984e-02
-3.250000e+00 6.568690e-02
-3.200000e+00 6.998759e-02
-3.150000e+00 7.421689e-02
-3.100000e+00 7.833979e-02
-3.050000e+00 8.232177e-02
-3.000000e+00 8.612933e-02
-2.950000e+00 8.973060e-02
-2.900000e+00 9.309619e-02
-2.850000e+00 9.620012e-02
-2.800000e+00 9.902102e-02
-2.750000e+00 1.015436e-01
-2.700000e+00 1.037601e-01
-2.650000e+00 1.056723e-01
-2.600000e+00 1.072930e-01
-2.550000e+00 1.086476e-01
-2.500000e+00 1.097747e-01
-2.450000e+00 1.107263e-01
-2.400000e+00 1.115659e-01
-2.350000e+00 1.123657e-01
-2.300000e+00 1.132021e-01
-2.250000e+00 1.141495e-01
-2.200000e+00 1.152748e-01
-2.150000e+00 1.166312e-01
-2.100000e+00 1.182546e-01
-2.050000e+00 1.201624e-01
-2.000000e+00 1.223549e-01
-1.950000e+00 1.248200e-01
-1.900000e+00 1.275388e-01
-1.850000e+00 1.304915e-01
-1.800000e+00 1.336617e-01
-1.750000e+00 1.370391e-01
-1.700000e+00 1.406172e-01
-1.650000e+00 1.443907e-01
-1.600000e+00 1.483491e-01
-1.550000e+00 1.524714e-01
-1.500000e+00 1.567215e-01
-1.450000e+00 1.610460e-01
-1.400000e+00 1.653751e-01
-1.350000e+00 1.696262e-01
-1.300000e+00 1.737093e-01
-1.250000e+00 1.775342e-01
-1.200000e+00 1.810169e-01
-1.150000e+00 1.840857e-01
-1.100000e+00 1.866858e-01
-1.050000e+00 1.887825e-01
-1.000000e+00 1.903628e-01
-9.500000e-01 1.914355e-01
-9.000000e-01 1.920299e-01
-8.500000e-01 1.921926e-01
-8.000000e-01 1.919838e-01
-7.500000e-01 1.914714e-01
-7.000000e-01 1.907250e-01
-6.500000e-01 1.898094e-01
-6.000000e-01 1.887795e-01
-5.500000e-01 1.876768e-01
-5.000000e-01 1.865285e-01
-4.500000e-01 1.853511e-01
-4.000000e-01 1.841546e-01
-3.500000e-01 1.829509e-01
-3.000000e-01 1.817599e-01
-2.500000e-01 1.806148e-01
-2.000000e-01 1.795633e-01
-1.500000e-01 1.786640e-01
-1.000000e-01 1.779784e-01
-5.000000e-02 1.775607e-01
0.000000e+00 1.774471e-01
5.000000e-02 1.776485e-01
1.000000e-01 1.781480e-01
1.500000e-01 1.789041e-01
2.000000e-01 1.798595e-01
2.500000e-01 1.809517e-01
3.000000e-01 1.821231e-01
3.500000e-01 1.833284e-01
4.000000e-01 1.845373e-01
4.500000e-01 1.857325e-01
5.000000e-01 1.869043e-01
5.500000e-01 1.880432e-01
6.000000e-01 1.891329e-01
6.500000e-01 1.901451e-01
7.000000e-01 1.910371e-01
7.500000e-01 1.917528e-01
8.000000e-01 1.922267e-01
8.500000e-01 1.923890e-01
9.000000e-01 1.921722e-01
9.500000e-01 1.915177e-01
1.000000e+00 1.903804e-01
1.050000e+00 1.887337e-01
1.100000e+00 1.865713e-01
1.150000e+00 1.839091e-01
1.200000e+00 1.807845e-01
1.250000e+00 1.772549e-01
1.300000e+00 1.733940e-01
1.350000e+00 1.692873e-01
1.400000e+00 1.650254e-01
1.450000e+00 1.606977e-01
1.500000e+00 1.563855e-01
1.550000e+00 1.521568e-01
1.600000e+00 1.480625e-01
1.650000e+00 1.441367e-01
1.700000e+00 1.403987e-01
1.750000e+00 1.368580e-01
1.800000e+00 1.335202e-01
1.850000e+00 1.303921e-01
1.900000e+00 1.274853e-01
1.950000e+00 1.248171e-01
2.000000e+00 1.224074e-01
2.050000e+00 1.202745e-01
2.100000e+00 1.184289e-01
2.150000e+00 1.168675e-01
2.200000e+00 1.155696e-01
2.250000e+00 1.144959e-01
2.300000e+00 1.135904e-01
2.350000e+00 1.127839e-01
2.400000e+00 1.120009e-01
2.450000e+00 1.111647e-01
2.500000e+00 1.102041e-01
2.550000e+00 1.090570e-01
2.600000e+00 1.076732e-01
2.650000e+00 1.060164e-01
2.700000e+00 1.040631e-01
2.750000e+00 1.018025e-01
2.800000e+00 9.923452e-02
2.850000e+00 9.636830e-02
2.900000e+00 9.322027e-02
2.950000e+00 8.981263e-02
3.000000e+00 8.617198e-02
3.050000e+00 8.232817e-02
3.100000e+00 7.831333e-02
3.150000e+00 7.416111e-02
3.200000e+00 6.990611e-02
3.250000e+00 6.558334e-02
3.300000e+00 6.122776e-02
3.350000e+00 5.687387e-02
3.400000e+00 5.255530e-02
3.450000e+00 4.830438e-02
3.500000e+00 4.415170e-02
3.550000e+00 4.012574e-02
3.600000e+00 3.625239e-02
3.650000e+00 3.255462e-02
3.700000e+00 2.905207e-02
3.750000e+00 2.576078e-02
3.800000e+00 2.269297e-02
3.850000e+00 1.985690e-02
3.900000e+00 1.725689e-02
3.950000e+00 1.489341e-02
4.000000e+00 1.276328e-02
4.050000e+00 1.086001e-02
4.100000e+00 9.174199e-03
4.150000e+00 7.694009e-03
4.200000e+00 6.405717e-03
4.250000e+00 5.294235e-03
4.300000e+00 4.343651e-03
4.350000e+00 3.537723e-03
4.400000e+00 2.860327e-03
4.450000e+00 2.295833e-03
4.500000e+00 1.829411e-03
4.550000e+00 1.447257e-03
4.600000e+00 1.136745e-03
4.650000e+00 8.865157e-04
4.700000e+00 6.864988e-04
4.750000e+00 5.278974e-04
4.800000e+00 4.031287e-04
4.850000e+00 3.057402e-04
4.900000e+00 2.303072e-04
4.950000e+00 1.723225e-04
5.000000e+00 1.280828e-04
5.050000e+00 9.457812e-05
5.100000e+00 6.938731e-05
5.150000e+00 5.058255e-05
5.200000e+00 3.664352e-05
5.250000e+00 2.638258e-05
5.300000e+00 1.888046e-05
5.350000e+00 1.343193e-05
5.400000e+00 9.500719e-06
5.450000e+00 6.682402e-06
5.500000e+00 4.674509e-06
5.550000e+00 3.252629e-06
5.600000e+00 2.251587e-06
5.650000e+00 1.550765e-06
5.700000e+00 1.062748e-06
5.750000e+00 7.246486e-07
5.800000e+00 4.915366e-07
5.850000e+00 3.315292e-07
5.900000e+00 2.221501e-07
5.950000e+00 1.476559e-07
6.000000e+00 9.708682e-08
6.050000e+00 6.286015e-08
6.100000e+00 3.976471e-08
6.150000e+00 2.424864e-08
6.200000e+00 1.391676e-08
6.250000e+00 7.176743e-09
6.300000e+00 2.992633e-09
6.350000e+00 7.191965e-10
6.400000e+00 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real3d/real3d-den-1d_z.txt <==
-4.000000e-01 0.000000e+00
-3.750000e-01 4.878091e-06
-3.500000e-01 3.732190e-05
-3.250000e-01 1.973353e-04
-3.000000e-01 8.936127e-04
-2.750000e-01 3.580126e-03
-2.500000e-01 1.274865e-02
-2.250000e-01 4.033862e-02
-2.000000e-01 1.132921e-01
-1.750000e-01 2.821920e-01
-1.500000e-01 6.228103e-01
-1.250000e-01 1.217037e+00
-1.000000e-01 2.104818e+00
-7.500000e-02 3.221489e+00
-5.000000e-02 4.364270e+00
-2.500000e-02 5.235166e+00
0.000000e+00 5.562252e+00
2.500000e-02 5.235166e+00
5.000000e-02 4.364270e+00
7.500000e-02 3.221489e+00
1.000000e-01 2.104818e+00
1.250000e-01 1.217037e+00
1.500000e-01 6.228103e-01
1.750000e-01 2.821920e-01
2.000000e-01 1.132921e-01
2.250000e-01 4.033862e-02
2.500000e-01 1.274865e-02
2.750000e-01 3.580126e-03
3.000000e-01 8.936127e-04
3.250000e-01 1.973353e-04
3.500000e-01 3.732190e-05
3.750000e-01 4.878091e-06
4.000000e-01 0.000000e+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real3d/real3d-out.txt <==
Real time propagation 3d, OPTION = 2, NUM_THREADS = 16

Number of atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Calculated nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00, LAMBDA = 100.00
Parameters of rotation: ANG VEL = 0.8000

Space steps: NX = 257, NY = 257, NZ = 33
             DX = 0.050000, DY = 0.050000, DZ = 0.025000
Time steps:  NSTP = 0, NPAS = 3000000, NRUN = 1
             DT = 0.000100

             -----------------------------------------------------
               Iter     Norm       Chem       Ener/N      <rho>
             -----------------------------------------------------
Initial:               1.0000    54.31852    53.17179    2.58091
NPAS iter.:      1     1.0000    54.34747    53.17861    2.58101
NPAS iter.:      2     1.0000    54.36983    53.19942    2.58146
NPAS iter.:      3     1.0000    54.32908    53.18302    2.58213
NPAS iter.:      4     1.0000    54.32426    53.17010    2.58272
NPAS iter.:      5     1.0000    54.36604    53.19214    2.58311
NPAS iter.:      6     1.0000    54.35069    53.19497    2.58323
NPAS iter.:      7     1.0000    54.31666    53.17189    2.58298
NPAS iter.:      8     1.0000    54.34714    53.17940    2.58241
NPAS iter.:      9     1.0000    54.36782    53.19886    2.58177
NPAS iter.:     10     1.0000    54.33014    53.18234    2.58125
NRUN iter.:            1.0000    54.32932    53.18177    2.58125
            -----------------------------------------------------

 Clock Time: 36053 seconds
 CPU Time: 576564 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-C/output/real3d/real3d-rms.txt <==
Real time propagation 3d, OPTION = 2

           ------------------------------------------------------------
RMS size:    Iter      <r>          <x>          <y>          <z>
           ------------------------------------------------------------
Initial:               2.58091      1.82425      1.82430      0.07173
NPAS iter.:     1      2.58101      1.82434      1.82441      0.07031
NPAS iter.:     2      2.58146      1.82480      1.82459      0.07025
NPAS iter.:     3      2.58213      1.82496      1.82531      0.07167
NPAS iter.:     4      2.58272      1.82566      1.82548      0.07109
NPAS iter.:     5      2.58311      1.82581      1.82591      0.06995
NPAS iter.:     6      2.58323      1.82588      1.82598      0.07104
NPAS iter.:     7      2.58298      1.82576      1.82572      0.07168
NPAS iter.:     8      2.58241      1.82532      1.82541      0.07030
NPAS iter.:     9      2.58177      1.82494      1.82488      0.07030
NPAS iter.:    10      2.58125      1.82447      1.82456      0.07167
NRUN iter.:            2.58125      1.82447      1.82456      0.07168
           ------------------------------------------------------------


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag2d/im2d-den1d_x.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  6.298175E-10
-6.300000E+00  2.645993E-09
-6.250000E+00  6.440045E-09
-6.200000E+00  1.271998E-08
-6.150000E+00  2.261482E-08
-6.100000E+00  3.784290E-08
-6.050000E+00  6.096368E-08
-6.000000E+00  9.574307E-08
-5.950000E+00  1.476746E-07
-5.900000E+00  2.247155E-07
-5.850000E+00  3.383158E-07
-5.800000E+00  5.048483E-07
-5.750000E+00  7.475775E-07
-5.700000E+00  1.099350E-06
-5.650000E+00  1.606245E-06
-5.600000E+00  2.332476E-06
-5.550000E+00  3.366935E-06
-5.500000E+00  4.831830E-06
-5.450000E+00  6.893992E-06
-5.400000E+00  9.779534E-06
-5.350000E+00  1.379264E-05
-5.300000E+00  1.933944E-05
-5.250000E+00  2.695790E-05
-5.200000E+00  3.735488E-05
-5.150000E+00  5.145147E-05
-5.100000E+00  7.043761E-05
-5.050000E+00  9.583686E-05
-5.000000E+00  1.295821E-04
-4.950000E+00  1.741021E-04
-4.900000E+00  2.324184E-04
-4.850000E+00  3.082517E-04
-4.800000E+00  4.061341E-04
-4.750000E+00  5.315246E-04
-4.700000E+00  6.909218E-04
-4.650000E+00  8.919668E-04
-4.600000E+00  1.143528E-03
-4.550000E+00  1.455759E-03
-4.500000E+00  1.840118E-03
-4.450000E+00  2.309333E-03
-4.400000E+00  2.877317E-03
-4.350000E+00  3.559004E-03
-4.300000E+00  4.370120E-03
-4.250000E+00  5.326866E-03
-4.200000E+00  6.445539E-03
-4.150000E+00  7.742080E-03
-4.100000E+00  9.231573E-03
-4.050000E+00  1.092771E-02
-4.000000E+00  1.284226E-02
-3.950000E+00  1.498451E-02
-3.900000E+00  1.736085E-02
-3.850000E+00  1.997430E-02
-3.800000E+00  2.282422E-02
-3.750000E+00  2.590613E-02
-3.700000E+00  2.921154E-02
-3.650000E+00  3.272807E-02
-3.600000E+00  3.643950E-02
-3.550000E+00  4.032605E-02
-3.500000E+00  4.436467E-02
-3.450000E+00  4.852940E-02
-3.400000E+00  5.279178E-02
-3.350000E+00  5.712126E-02
-3.300000E+00  6.148564E-02
-3.250000E+00  6.585142E-02
-3.200000E+00  7.018428E-02
-3.150000E+00  7.444938E-02
-3.100000E+00  7.861184E-02
-3.050000E+00  8.263711E-02
-3.000000E+00  8.649147E-02
-2.950000E+00  9.014267E-02
-2.900000E+00  9.356061E-02
-2.850000E+00  9.671828E-02
-2.800000E+00  9.959292E-02
-2.750000E+00  1.021674E-01
-2.700000E+00  1.044319E-01
-2.650000E+00  1.063856E-01
-2.600000E+00  1.080383E-01
-2.550000E+00  1.094122E-01
-2.500000E+00  1.105431E-01
-2.450000E+00  1.114800E-01
-2.400000E+00  1.122845E-01
-2.350000E+00  1.130278E-01
-2.300000E+00  1.137869E-01
-2.250000E+00  1.146384E-01
-2.200000E+00  1.156530E-01
-2.150000E+00  1.168891E-01
-2.100000E+00  1.183887E-01
-2.050000E+00  1.201750E-01
-2.000000E+00  1.222538E-01
-1.950000E+00  1.246169E-01
-1.900000E+00  1.272475E-01
-1.850000E+00  1.301261E-01
-1.800000E+00  1.332356E-01
-1.750000E+00  1.365639E-01
-1.700000E+00  1.401027E-01
-1.650000E+00  1.438454E-01
-1.600000E+00  1.477808E-01
-1.550000E+00  1.518883E-01
-1.500000E+00  1.561328E-01
-1.450000E+00  1.604622E-01
-1.400000E+00  1.648081E-01
-1.350000E+00  1.690886E-01
-1.300000E+00  1.732137E-01
-1.250000E+00  1.770923E-01
-1.200000E+00  1.806386E-01
-1.150000E+00  1.837782E-01
-1.100000E+00  1.864530E-01
-1.050000E+00  1.886247E-01
-1.000000E+00  1.902766E-01
-9.500000E-01  1.914138E-01
-9.000000E-01  1.920624E-01
-8.500000E-01  1.922666E-01
-8.000000E-01  1.920849E-01
-7.500000E-01  1.915850E-01
-7.000000E-01  1.908372E-01
-6.500000E-01  1.899085E-01
-6.000000E-01  1.888569E-01
-5.500000E-01  1.877271E-01
-5.000000E-01  1.865496E-01
-4.500000E-01  1.853424E-01
-4.000000E-01  1.841165E-01
-3.500000E-01  1.828819E-01
-3.000000E-01  1.816557E-01
-2.500000E-01  1.804675E-01
-2.000000E-01  1.793611E-01
-1.500000E-01  1.783928E-01
-1.000000E-01  1.776239E-01
-5.000000E-02  1.771111E-01
 0.000000E+00  1.768959E-01
 5.000000E-02  1.769960E-01
 1.000000E-01  1.774021E-01
 1.500000E-01  1.780795E-01
 2.000000E-01  1.789757E-01
 2.500000E-01  1.800303E-01
 3.000000E-01  1.811855E-01
 3.500000E-01  1.823937E-01
 4.000000E-01  1.836212E-01
 4.500000E-01  1.848471E-01
 5.000000E-01  1.860585E-01
 5.500000E-01  1.872435E-01
 6.000000E-01  1.883844E-01
 6.500000E-01  1.894525E-01
 7.000000E-01  1.904051E-01
 7.500000E-01  1.911864E-01
 8.000000E-01  1.917312E-01
 8.500000E-01  1.919693E-01
 9.000000E-01  1.918329E-01
 9.500000E-01  1.912618E-01
 1.000000E+00  1.902094E-01
 1.050000E+00  1.886464E-01
 1.100000E+00  1.865643E-01
 1.150000E+00  1.839759E-01
 1.200000E+00  1.809160E-01
 1.250000E+00  1.774394E-01
 1.300000E+00  1.736178E-01
 1.350000E+00  1.695354E-01
 1.400000E+00  1.652828E-01
 1.450000E+00  1.609501E-01
 1.500000E+00  1.566209E-01
 1.550000E+00  1.523657E-01
 1.600000E+00  1.482389E-01
 1.650000E+00  1.442778E-01
 1.700000E+00  1.405043E-01
 1.750000E+00  1.369298E-01
 1.800000E+00  1.335603E-01
 1.850000E+00  1.304024E-01
 1.900000E+00  1.274666E-01
 1.950000E+00  1.247689E-01
 2.000000E+00  1.223287E-01
 2.050000E+00  1.201641E-01
 2.100000E+00  1.182865E-01
 2.150000E+00  1.166947E-01
 2.200000E+00  1.153705E-01
 2.250000E+00  1.142774E-01
 2.300000E+00  1.133614E-01
 2.350000E+00  1.125554E-01
 2.400000E+00  1.117844E-01
 2.450000E+00  1.109718E-01
 2.500000E+00  1.100451E-01
 2.550000E+00  1.089407E-01
 2.600000E+00  1.076064E-01
 2.650000E+00  1.060037E-01
 2.700000E+00  1.041072E-01
 2.750000E+00  1.019041E-01
 2.800000E+00  9.939284E-02
 2.850000E+00  9.658130E-02
 2.900000E+00  9.348494E-02
 2.950000E+00  9.012526E-02
 3.000000E+00  8.652836E-02
 3.050000E+00  8.272369E-02
 3.100000E+00  7.874310E-02
 3.150000E+00  7.462007E-02
 3.200000E+00  7.038902E-02
 3.250000E+00  6.608484E-02
 3.300000E+00  6.174242E-02
 3.350000E+00  5.739623E-02
 3.400000E+00  5.307995E-02
 3.450000E+00  4.882602E-02
 3.500000E+00  4.466527E-02
 3.550000E+00  4.062648E-02
 3.600000E+00  3.673597E-02
 3.650000E+00  3.301718E-02
 3.700000E+00  2.949032E-02
 3.750000E+00  2.617206E-02
 3.800000E+00  2.307525E-02
 3.850000E+00  2.020883E-02
 3.900000E+00  1.757776E-02
 3.950000E+00  1.518314E-02
 4.000000E+00  1.302235E-02
 4.050000E+00  1.108941E-02
 4.100000E+00  9.375343E-03
 4.150000E+00  7.868684E-03
 4.200000E+00  6.555964E-03
 4.250000E+00  5.422269E-03
 4.300000E+00  4.451774E-03
 4.350000E+00  3.628244E-03
 4.400000E+00  2.935492E-03
 4.450000E+00  2.357771E-03
 4.500000E+00  1.880089E-03
 4.550000E+00  1.488455E-03
 4.600000E+00  1.170042E-03
 4.650000E+00  9.132844E-04
 4.700000E+00  7.079189E-04
 4.750000E+00  5.449658E-04
 4.800000E+00  4.166778E-04
 4.850000E+00  3.164572E-04
 4.900000E+00  2.387547E-04
 4.950000E+00  1.789578E-04
 5.000000E+00  1.332755E-04
 5.050000E+00  9.862553E-05
 5.100000E+00  7.252806E-05
 5.150000E+00  5.300747E-05
 5.200000E+00  3.850505E-05
 5.250000E+00  2.780230E-05
 5.300000E+00  1.995521E-05
 5.350000E+00  1.423873E-05
 5.400000E+00  1.010059E-05
 5.450000E+00  7.123579E-06
 5.500000E+00  4.994960E-06
 5.550000E+00  3.482108E-06
 5.600000E+00  2.413272E-06
 5.650000E+00  1.662559E-06
 5.700000E+00  1.138341E-06
 5.750000E+00  7.743875E-07
 5.800000E+00  5.231466E-07
 5.850000E+00  3.507031E-07
 5.900000E+00  2.330232E-07
 5.950000E+00  1.531844E-07
 6.000000E+00  9.934612E-08
 6.050000E+00  6.327631E-08
 6.100000E+00  3.928896E-08
 6.150000E+00  2.348462E-08
 6.200000E+00  1.321196E-08
 6.250000E+00  6.690270E-09
 6.300000E+00  2.749151E-09
 6.350000E+00  6.544241E-10
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag2d/im2d-den1d_y.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  6.600420E-10
-6.300000E+00  2.772724E-09
-6.250000E+00  6.747841E-09
-6.200000E+00  1.332640E-08
-6.150000E+00  2.368959E-08
-6.100000E+00  3.963421E-08
-6.050000E+00  6.383478E-08
-6.000000E+00  1.002235E-07
-5.950000E+00  1.545313E-07
-5.900000E+00  2.350513E-07
-5.850000E+00  3.537044E-07
-5.800000E+00  5.275168E-07
-5.750000E+00  7.806517E-07
-5.700000E+00  1.147180E-06
-5.650000E+00  1.674833E-06
-5.600000E+00  2.430032E-06
-5.550000E+00  3.504586E-06
-5.500000E+00  5.024521E-06
-5.450000E+00  7.161608E-06
-5.400000E+00  1.014827E-05
-5.350000E+00  1.429669E-05
-5.300000E+00  2.002295E-05
-5.250000E+00  2.787726E-05
-5.200000E+00  3.858138E-05
-5.150000E+00  5.307418E-05
-5.100000E+00  7.256647E-05
-5.050000E+00  9.860588E-05
-5.000000E+00  1.331524E-04
-4.950000E+00  1.786648E-04
-4.900000E+00  2.381967E-04
-4.850000E+00  3.155017E-04
-4.800000E+00  4.151445E-04
-4.750000E+00  5.426142E-04
-4.700000E+00  7.044344E-04
-4.650000E+00  9.082629E-04
-4.600000E+00  1.162973E-03
-4.550000E+00  1.478709E-03
-4.500000E+00  1.866895E-03
-4.450000E+00  2.340210E-03
-4.400000E+00  2.912485E-03
-4.350000E+00  3.598545E-03
-4.300000E+00  4.413976E-03
-4.250000E+00  5.374812E-03
-4.200000E+00  6.497157E-03
-4.150000E+00  7.796737E-03
-4.100000E+00  9.288409E-03
-4.050000E+00  1.098563E-02
-4.000000E+00  1.289995E-02
-3.950000E+00  1.504046E-02
-3.900000E+00  1.741336E-02
-3.850000E+00  2.002155E-02
-3.800000E+00  2.286431E-02
-3.750000E+00  2.593713E-02
-3.700000E+00  2.923157E-02
-3.650000E+00  3.273535E-02
-3.600000E+00  3.643240E-02
-3.550000E+00  4.030314E-02
-3.500000E+00  4.432478E-02
-3.450000E+00  4.847163E-02
-3.400000E+00  5.271551E-02
-3.350000E+00  5.702618E-02
-3.300000E+00  6.137173E-02
-3.250000E+00  6.571895E-02
-3.200000E+00  7.003380E-02
-3.150000E+00  7.428171E-02
-3.100000E+00  7.842807E-02
-3.050000E+00  8.243862E-02
-3.000000E+00  8.627998E-02
-2.950000E+00  8.992027E-02
-2.900000E+00  9.332988E-02
-2.850000E+00  9.648244E-02
-2.800000E+00  9.935600E-02
-2.750000E+00  1.019344E-01
-2.700000E+00  1.042091E-01
-2.650000E+00  1.061807E-01
-2.600000E+00  1.078606E-01
-2.550000E+00  1.092730E-01
-2.500000E+00  1.104552E-01
-2.450000E+00  1.114577E-01
-2.400000E+00  1.123431E-01
-2.350000E+00  1.131826E-01
-2.300000E+00  1.140519E-01
-2.250000E+00  1.150253E-01
-2.200000E+00  1.161693E-01
-2.150000E+00  1.175365E-01
-2.100000E+00  1.191622E-01
-2.050000E+00  1.210621E-01
-2.000000E+00  1.232339E-01
-1.950000E+00  1.256618E-01
-1.900000E+00  1.283226E-01
-1.850000E+00  1.311918E-01
-1.800000E+00  1.342494E-01
-1.750000E+00  1.374823E-01
-1.700000E+00  1.408845E-01
-1.650000E+00  1.444535E-01
-1.600000E+00  1.481851E-01
-1.550000E+00  1.520670E-01
-1.500000E+00  1.560735E-01
-1.450000E+00  1.601623E-01
-1.400000E+00  1.642738E-01
-1.350000E+00  1.683335E-01
-1.300000E+00  1.722575E-01
-1.250000E+00  1.759589E-01
-1.200000E+00  1.793546E-01
-1.150000E+00  1.823723E-01
-1.100000E+00  1.849557E-01
-1.050000E+00  1.870681E-01
-1.000000E+00  1.886949E-01
-9.500000E-01  1.898437E-01
-9.000000E-01  1.905430E-01
-8.500000E-01  1.908389E-01
-8.000000E-01  1.907906E-01
-7.500000E-01  1.904646E-01
-7.000000E-01  1.899275E-01
-6.500000E-01  1.892399E-01
-6.000000E-01  1.884508E-01
-5.500000E-01  1.875942E-01
-5.000000E-01  1.866893E-01
-4.500000E-01  1.857434E-01
-4.000000E-01  1.847584E-01
-3.500000E-01  1.837381E-01
-3.000000E-01  1.826959E-01
-2.500000E-01  1.816607E-01
-2.000000E-01  1.806776E-01
-1.500000E-01  1.798052E-01
-1.000000E-01  1.791077E-01
-5.000000E-02  1.786441E-01
 0.000000E+00  1.784569E-01
 5.000000E-02  1.785635E-01
 1.000000E-01  1.789531E-01
 1.500000E-01  1.795882E-01
 2.000000E-01  1.804131E-01
 2.500000E-01  1.813643E-01
 3.000000E-01  1.823814E-01
 3.500000E-01  1.834162E-01
 4.000000E-01  1.844360E-01
 4.500000E-01  1.854239E-01
 5.000000E-01  1.863734E-01
 5.500000E-01  1.872816E-01
 6.000000E-01  1.881413E-01
 6.500000E-01  1.889348E-01
 7.000000E-01  1.896301E-01
 7.500000E-01  1.901805E-01
 8.000000E-01  1.905273E-01
 8.500000E-01  1.906048E-01
 9.000000E-01  1.903471E-01
 9.500000E-01  1.896941E-01
 1.000000E+00  1.885982E-01
 1.050000E+00  1.870288E-01
 1.100000E+00  1.849758E-01
 1.150000E+00  1.824510E-01
 1.200000E+00  1.794884E-01
 1.250000E+00  1.761421E-01
 1.300000E+00  1.724826E-01
 1.350000E+00  1.685918E-01
 1.400000E+00  1.645565E-01
 1.450000E+00  1.604611E-01
 1.500000E+00  1.563810E-01
 1.550000E+00  1.523773E-01
 1.600000E+00  1.484938E-01
 1.650000E+00  1.447572E-01
 1.700000E+00  1.411800E-01
 1.750000E+00  1.377658E-01
 1.800000E+00  1.345157E-01
 1.850000E+00  1.314339E-01
 1.900000E+00  1.285316E-01
 1.950000E+00  1.258276E-01
 2.000000E+00  1.233459E-01
 2.050000E+00  1.211111E-01
 2.100000E+00  1.191414E-01
 2.150000E+00  1.174427E-01
 2.200000E+00  1.160038E-01
 2.250000E+00  1.147941E-01
 2.300000E+00  1.137650E-01
 2.350000E+00  1.128530E-01
 2.400000E+00  1.119857E-01
 2.450000E+00  1.110880E-01
 2.500000E+00  1.100879E-01
 2.550000E+00  1.089213E-01
 2.600000E+00  1.075356E-01
 2.650000E+00  1.058909E-01
 2.700000E+00  1.039609E-01
 2.750000E+00  1.017317E-01
 2.800000E+00  9.920066E-02
 2.850000E+00  9.637476E-02
 2.900000E+00  9.326876E-02
 2.950000E+00  8.990357E-02
 3.000000E+00  8.630481E-02
 3.050000E+00  8.250153E-02
 3.100000E+00  7.852526E-02
 3.150000E+00  7.440916E-02
 3.200000E+00  7.018739E-02
 3.250000E+00  6.589455E-02
 3.300000E+00  6.156525E-02
 3.350000E+00  5.723365E-02
 3.400000E+00  5.293310E-02
 3.450000E+00  4.869569E-02
 3.500000E+00  4.455191E-02
 3.550000E+00  4.053017E-02
 3.600000E+00  3.665643E-02
 3.650000E+00  3.295381E-02
 3.700000E+00  2.944223E-02
 3.750000E+00  2.613806E-02
 3.800000E+00  2.305397E-02
 3.850000E+00  2.019875E-02
 3.900000E+00  1.757726E-02
 3.950000E+00  1.519056E-02
 4.000000E+00  1.303607E-02
 4.050000E+00  1.110788E-02
 4.100000E+00  9.397137E-03
 4.150000E+00  7.892521E-03
 4.200000E+00  6.580738E-03
 4.250000E+00  5.447062E-03
 4.300000E+00  4.475850E-03
 4.350000E+00  3.651047E-03
 4.400000E+00  2.956630E-03
 4.450000E+00  2.376996E-03
 4.500000E+00  1.897278E-03
 4.550000E+00  1.503584E-03
 4.600000E+00  1.183166E-03
 4.650000E+00  9.245159E-04
 4.700000E+00  7.174082E-04
 4.750000E+00  5.528862E-04
 4.800000E+00  4.232123E-04
 4.850000E+00  3.217887E-04
 4.900000E+00  2.430583E-04
 4.950000E+00  1.823958E-04
 5.000000E+00  1.359946E-04
 5.050000E+00  1.007551E-04
 5.100000E+00  7.418019E-05
 5.150000E+00  5.427732E-05
 5.200000E+00  3.947223E-05
 5.250000E+00  2.853242E-05
 5.300000E+00  2.050156E-05
 5.350000E+00  1.464404E-05
 5.400000E+00  1.039873E-05
 5.450000E+00  7.341037E-06
 5.500000E+00  5.152250E-06
 5.550000E+00  3.594934E-06
 5.600000E+00  2.493531E-06
 5.650000E+00  1.719173E-06
 5.700000E+00  1.177936E-06
 5.750000E+00  8.018373E-07
 5.800000E+00  5.420017E-07
 5.850000E+00  3.635267E-07
 5.900000E+00  2.416495E-07
 5.950000E+00  1.589140E-07
 6.000000E+00  1.030937E-07
 6.050000E+00  6.567949E-08
 6.100000E+00  4.078909E-08
 6.150000E+00  2.438500E-08
 6.200000E+00  1.372009E-08
 6.250000E+00  6.948230E-09
 6.300000E+00  2.855385E-09
 6.350000E+00  6.797668E-10
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag2d/im2d-out.txt <==
Imaginary time propagation 2d,   OPTION = 2, NUM_THREADS = 10
 
Number of Atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00
Parameters of rotation: ANG VEL = 0.8000
Axial trap parameter = .10
 
Space step: NX = 257, NY = 257
            DX = 0.050000, DY = 0.050000
Time step:  NSTP = 1, NPAS = 2000000, NRUN = 1
            DT = 0.000250
 
            -----------------------------------------------------
              Iter     Norm       Chem       Ener/N      <rho>
            -----------------------------------------------------
Initial:              1.0000   357.29370   357.29370    1.41421
NSTP iter.:           0.6868   344.08389   339.79211    1.42259
NPAS iter.:     1     0.9978     4.35547     3.19501    2.58182
NPAS iter.:     2     0.9978     4.35150     3.19279    2.58365
NPAS iter.:     3     0.9978     4.35113     3.19151    2.58391
NPAS iter.:     4     0.9978     4.35094     3.19097    2.58404
NPAS iter.:     5     0.9978     4.35084     3.19070    2.58411
NPAS iter.:     6     0.9978     4.35078     3.19055    2.58415
NPAS iter.:     7     0.9978     4.35076     3.19048    2.58417
NPAS iter.:     8     0.9978     4.35074     3.19044    2.58418
NPAS iter.:     9     0.9978     4.35073     3.19042    2.58418
NPAS iter.:    10     0.9978     4.35073     3.19041    2.58419
NRUN iter.:           0.9978     4.35073     3.19041    2.58419
            -----------------------------------------------------
 
 Clock Time:    1522 seconds
   CPU Time:   14972 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag2d/im2d-rms.txt <==
Imaginary time propagation 2d,   OPTION = 2, NUM_THREADS = 10
 
            -----------------------------------------------------
RMS size:    Iter        <x>             <y>             <rho>
            -----------------------------------------------------
Initial:                1.00000         1.00000         1.41421
NSTP iter.:             1.00586         1.00599         1.42259
NPAS iter.:     1       1.82506         1.82618         2.58182
NPAS iter.:     2       1.82690         1.82693         2.58365
NPAS iter.:     3       1.82706         1.82713         2.58391
NPAS iter.:     4       1.82716         1.82723         2.58404
NPAS iter.:     5       1.82721         1.82727         2.58411
NPAS iter.:     6       1.82724         1.82730         2.58415
NPAS iter.:     7       1.82726         1.82731         2.58417
NPAS iter.:     8       1.82726         1.82732         2.58418
NPAS iter.:     9       1.82727         1.82732         2.58418
NPAS iter.:    10       1.82727         1.82732         2.58419
NRUN iter.:             1.82727         1.82732         2.58419
            -----------------------------------------------------


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag3d/im3d-den1d_x.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  6.176358E-10
-6.300000E+00  2.594990E-09
-6.250000E+00  6.316608E-09
-6.200000E+00  1.247805E-08
-6.150000E+00  2.218882E-08
-6.100000E+00  3.713815E-08
-6.050000E+00  5.984307E-08
-6.000000E+00  9.400849E-08
-5.950000E+00  1.450412E-07
-5.900000E+00  2.207756E-07
-5.850000E+00  3.324901E-07
-5.800000E+00  4.963182E-07
-5.750000E+00  7.351935E-07
-5.700000E+00  1.081509E-06
-5.650000E+00  1.580724E-06
-5.600000E+00  2.296216E-06
-5.550000E+00  3.315752E-06
-5.500000E+00  4.760039E-06
-5.450000E+00  6.793922E-06
-5.400000E+00  9.640905E-06
-5.350000E+00  1.360178E-05
-5.300000E+00  1.907828E-05
-5.250000E+00  2.660274E-05
-5.200000E+00  3.687491E-05
-5.150000E+00  5.080689E-05
-5.100000E+00  6.957742E-05
-5.050000E+00  9.469632E-05
-5.000000E+00  1.280797E-04
-4.950000E+00  1.721359E-04
-4.900000E+00  2.298626E-04
-4.850000E+00  3.049520E-04
-4.800000E+00  4.019034E-04
-4.750000E+00  5.261386E-04
-4.700000E+00  6.841141E-04
-4.650000E+00  8.834246E-04
-4.600000E+00  1.132889E-03
-4.550000E+00  1.442609E-03
-4.500000E+00  1.823988E-03
-4.450000E+00  2.289703E-03
-4.400000E+00  2.853616E-03
-4.350000E+00  3.530617E-03
-4.300000E+00  4.336394E-03
-4.250000E+00  5.287125E-03
-4.200000E+00  6.399093E-03
-4.150000E+00  7.688245E-03
-4.100000E+00  9.169687E-03
-4.050000E+00  1.085715E-02
-4.000000E+00  1.276246E-02
-3.950000E+00  1.489500E-02
-3.900000E+00  1.726122E-02
-3.850000E+00  1.986425E-02
-3.800000E+00  2.270357E-02
-3.750000E+00  2.577478E-02
-3.700000E+00  2.906951E-02
-3.650000E+00  3.257544E-02
-3.600000E+00  3.627642E-02
-3.550000E+00  4.015269E-02
-3.500000E+00  4.418120E-02
-3.450000E+00  4.833593E-02
-3.400000E+00  5.258833E-02
-3.350000E+00  5.690774E-02
-3.300000E+00  6.126177E-02
-3.250000E+00  6.561673E-02
-3.200000E+00  6.993808E-02
-3.150000E+00  7.419075E-02
-3.100000E+00  7.833964E-02
-3.050000E+00  8.235001E-02
-3.000000E+00  8.618802E-02
-2.950000E+00  8.982137E-02
-2.900000E+00  9.322002E-02
-2.850000E+00  9.635722E-02
-2.800000E+00  9.921064E-02
-2.750000E+00  1.017638E-01
-2.700000E+00  1.040077E-01
-2.650000E+00  1.059425E-01
-2.600000E+00  1.075795E-01
-2.550000E+00  1.089422E-01
-2.500000E+00  1.100678E-01
-2.450000E+00  1.110067E-01
-2.400000E+00  1.118214E-01
-2.350000E+00  1.125837E-01
-2.300000E+00  1.133705E-01
-2.250000E+00  1.142578E-01
-2.200000E+00  1.153150E-01
-2.150000E+00  1.165988E-01
-2.100000E+00  1.181491E-01
-2.050000E+00  1.199877E-01
-2.000000E+00  1.221188E-01
-1.950000E+00  1.245335E-01
-1.900000E+00  1.272151E-01
-1.850000E+00  1.301446E-01
-1.800000E+00  1.333056E-01
-1.750000E+00  1.366867E-01
-1.700000E+00  1.402800E-01
-1.650000E+00  1.440783E-01
-1.600000E+00  1.480695E-01
-1.550000E+00  1.522313E-01
-1.500000E+00  1.565266E-01
-1.450000E+00  1.609013E-01
-1.400000E+00  1.652851E-01
-1.350000E+00  1.695947E-01
-1.300000E+00  1.737399E-01
-1.250000E+00  1.776293E-01
-1.200000E+00  1.811779E-01
-1.150000E+00  1.843122E-01
-1.100000E+00  1.869755E-01
-1.050000E+00  1.891310E-01
-1.000000E+00  1.907632E-01
-9.500000E-01  1.918786E-01
-9.000000E-01  1.925040E-01
-8.500000E-01  1.926844E-01
-8.000000E-01  1.924786E-01
-7.500000E-01  1.919541E-01
-7.000000E-01  1.911811E-01
-6.500000E-01  1.902262E-01
-6.000000E-01  1.891469E-01
-5.500000E-01  1.879878E-01
-5.000000E-01  1.867798E-01
-4.500000E-01  1.855419E-01
-4.000000E-01  1.842866E-01
-3.500000E-01  1.830263E-01
-3.000000E-01  1.817806E-01
-2.500000E-01  1.805815E-01
-2.000000E-01  1.794752E-01
-1.500000E-01  1.785188E-01
-1.000000E-01  1.777738E-01
-5.000000E-02  1.772953E-01
 0.000000E+00  1.771224E-01
 5.000000E-02  1.772696E-01
 1.000000E-01  1.777241E-01
 1.500000E-01  1.784486E-01
 2.000000E-01  1.793887E-01
 2.500000E-01  1.804834E-01
 3.000000E-01  1.816749E-01
 3.500000E-01  1.829165E-01
 4.000000E-01  1.841752E-01
 4.500000E-01  1.854304E-01
 5.000000E-01  1.866692E-01
 5.500000E-01  1.878789E-01
 6.000000E-01  1.890406E-01
 6.500000E-01  1.901237E-01
 7.000000E-01  1.910841E-01
 7.500000E-01  1.918647E-01
 8.000000E-01  1.923993E-01
 8.500000E-01  1.926179E-01
 9.000000E-01  1.924528E-01
 9.500000E-01  1.918447E-01
 1.000000E+00  1.907483E-01
 1.050000E+00  1.891360E-01
 1.100000E+00  1.870005E-01
 1.150000E+00  1.843564E-01
 1.200000E+00  1.812400E-01
 1.250000E+00  1.777070E-01
 1.300000E+00  1.738304E-01
 1.350000E+00  1.696949E-01
 1.400000E+00  1.653915E-01
 1.450000E+00  1.610108E-01
 1.500000E+00  1.566362E-01
 1.550000E+00  1.523385E-01
 1.600000E+00  1.481724E-01
 1.650000E+00  1.441754E-01
 1.700000E+00  1.403701E-01
 1.750000E+00  1.367688E-01
 1.800000E+00  1.333784E-01
 1.850000E+00  1.302064E-01
 1.900000E+00  1.272640E-01
 1.950000E+00  1.245674E-01
 2.000000E+00  1.221354E-01
 2.050000E+00  1.199852E-01
 2.100000E+00  1.181263E-01
 2.150000E+00  1.165554E-01
 2.200000E+00  1.152520E-01
 2.250000E+00  1.141773E-01
 2.300000E+00  1.132755E-01
 2.350000E+00  1.124782E-01
 2.400000E+00  1.117096E-01
 2.450000E+00  1.108931E-01
 2.500000E+00  1.099564E-01
 2.550000E+00  1.088365E-01
 2.600000E+00  1.074825E-01
 2.650000E+00  1.058566E-01
 2.700000E+00  1.039344E-01
 2.750000E+00  1.017042E-01
 2.800000E+00  9.916509E-02
 2.850000E+00  9.632570E-02
 2.900000E+00  9.320215E-02
 2.950000E+00  8.981647E-02
 3.000000E+00  8.619523E-02
 3.050000E+00  8.236830E-02
 3.100000E+00  7.836790E-02
 3.150000E+00  7.422781E-02
 3.200000E+00  6.998273E-02
 3.250000E+00  6.566779E-02
 3.300000E+00  6.131804E-02
 3.350000E+00  5.696808E-02
 3.400000E+00  5.265162E-02
 3.450000E+00  4.840110E-02
 3.500000E+00  4.424727E-02
 3.550000E+00  4.021874E-02
 3.600000E+00  3.634160E-02
 3.650000E+00  3.263899E-02
 3.700000E+00  2.913078E-02
 3.750000E+00  2.583321E-02
 3.800000E+00  2.275871E-02
 3.850000E+00  1.991575E-02
 3.900000E+00  1.730883E-02
 3.950000E+00  1.493857E-02
 4.000000E+00  1.280195E-02
 4.050000E+00  1.089259E-02
 4.100000E+00  9.201184E-03
 4.150000E+00  7.715968E-03
 4.200000E+00  6.423260E-03
 4.250000E+00  5.307993E-03
 4.300000E+00  4.354246E-03
 4.350000E+00  3.545746E-03
 4.400000E+00  2.866321E-03
 4.450000E+00  2.300276E-03
 4.500000E+00  1.832708E-03
 4.550000E+00  1.449738E-03
 4.600000E+00  1.138667E-03
 4.650000E+00  8.880678E-04
 4.700000E+00  6.878142E-04
 4.750000E+00  5.290632E-04
 4.800000E+00  4.041964E-04
 4.850000E+00  3.067355E-04
 4.900000E+00  2.312391E-04
 4.950000E+00  1.731903E-04
 5.000000E+00  1.288812E-04
 5.050000E+00  9.530126E-05
 5.100000E+00  7.003068E-05
 5.150000E+00  5.114409E-05
 5.200000E+00  3.712405E-05
 5.250000E+00  2.678556E-05
 5.300000E+00  1.921153E-05
 5.350000E+00  1.369827E-05
 5.400000E+00  9.710316E-06
 5.450000E+00  6.843534E-06
 5.500000E+00  4.795274E-06
 5.550000E+00  3.340617E-06
 5.600000E+00  2.313652E-06
 5.650000E+00  1.592871E-06
 5.700000E+00  1.089916E-06
 5.750000E+00  7.409712E-07
 5.800000E+00  5.002598E-07
 5.850000E+00  3.351573E-07
 5.900000E+00  2.225637E-07
 5.950000E+00  1.462266E-07
 6.000000E+00  9.478340E-08
 6.050000E+00  6.034027E-08
 6.100000E+00  3.744894E-08
 6.150000E+00  2.237571E-08
 6.200000E+00  1.258373E-08
 6.250000E+00  6.370349E-09
 6.300000E+00  2.617142E-09
 6.350000E+00  6.229194E-10
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag3d/im3d-den1d_y.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  6.484969E-10
-6.300000E+00  2.724394E-09
-6.250000E+00  6.630893E-09
-6.200000E+00  1.309722E-08
-6.150000E+00  2.328608E-08
-6.100000E+00  3.896661E-08
-6.050000E+00  6.277298E-08
-6.000000E+00  9.857910E-08
-5.950000E+00  1.520329E-07
-5.900000E+00  2.313094E-07
-5.850000E+00  3.481636E-07
-5.800000E+00  5.193891E-07
-5.750000E+00  7.688262E-07
-5.700000E+00  1.130100E-06
-5.650000E+00  1.650328E-06
-5.600000E+00  2.395096E-06
-5.550000E+00  3.455085E-06
-5.500000E+00  4.954798E-06
-5.450000E+00  7.063976E-06
-5.400000E+00  1.001236E-05
-5.350000E+00  1.410858E-05
-5.300000E+00  1.976410E-05
-5.250000E+00  2.752319E-05
-5.200000E+00  3.809994E-05
-5.150000E+00  5.242348E-05
-5.100000E+00  7.169240E-05
-5.050000E+00  9.743908E-05
-5.000000E+00  1.316048E-04
-4.950000E+00  1.766252E-04
-4.900000E+00  2.355265E-04
-4.850000E+00  3.120296E-04
-4.800000E+00  4.106607E-04
-4.750000E+00  5.368647E-04
-4.700000E+00  6.971148E-04
-4.650000E+00  8.990127E-04
-4.600000E+00  1.151371E-03
-4.550000E+00  1.464266E-03
-4.500000E+00  1.849058E-03
-4.450000E+00  2.318353E-03
-4.400000E+00  2.885917E-03
-4.350000E+00  3.566514E-03
-4.300000E+00  4.375676E-03
-4.250000E+00  5.329397E-03
-4.200000E+00  6.443754E-03
-4.150000E+00  7.734470E-03
-4.100000E+00  9.216417E-03
-4.050000E+00  1.090310E-02
-4.000000E+00  1.280612E-02
-3.950000E+00  1.493467E-02
-3.900000E+00  1.729506E-02
-3.850000E+00  1.989031E-02
-3.800000E+00  2.271986E-02
-3.750000E+00  2.577934E-02
-3.700000E+00  2.906046E-02
-3.650000E+00  3.255106E-02
-3.600000E+00  3.623521E-02
-3.550000E+00  4.009341E-02
-3.500000E+00  4.410292E-02
-3.450000E+00  4.823807E-02
-3.400000E+00  5.247067E-02
-3.350000E+00  5.677039E-02
-3.300000E+00  6.110521E-02
-3.250000E+00  6.544178E-02
-3.200000E+00  6.974588E-02
-3.150000E+00  7.398278E-02
-3.100000E+00  7.811767E-02
-3.050000E+00  8.211614E-02
-3.000000E+00  8.594473E-02
-2.950000E+00  8.957155E-02
-2.900000E+00  9.296708E-02
-2.850000E+00  9.610523E-02
-2.800000E+00  9.896448E-02
-2.750000E+00  1.015294E-01
-2.700000E+00  1.037921E-01
-2.650000E+00  1.057544E-01
-2.600000E+00  1.074290E-01
-2.550000E+00  1.088413E-01
-2.500000E+00  1.100299E-01
-2.450000E+00  1.110466E-01
-2.400000E+00  1.119546E-01
-2.350000E+00  1.128255E-01
-2.300000E+00  1.137347E-01
-2.250000E+00  1.147553E-01
-2.200000E+00  1.159520E-01
-2.150000E+00  1.173756E-01
-2.100000E+00  1.190586E-01
-2.050000E+00  1.210144E-01
-2.000000E+00  1.232389E-01
-1.950000E+00  1.257150E-01
-1.900000E+00  1.284188E-01
-1.850000E+00  1.313259E-01
-1.800000E+00  1.344168E-01
-1.750000E+00  1.376791E-01
-1.700000E+00  1.411074E-01
-1.650000E+00  1.446999E-01
-1.600000E+00  1.484523E-01
-1.550000E+00  1.523524E-01
-1.500000E+00  1.563740E-01
-1.450000E+00  1.604743E-01
-1.400000E+00  1.645932E-01
-1.350000E+00  1.686563E-01
-1.300000E+00  1.725796E-01
-1.250000E+00  1.762766E-01
-1.200000E+00  1.796650E-01
-1.150000E+00  1.826735E-01
-1.100000E+00  1.852468E-01
-1.050000E+00  1.873495E-01
-1.000000E+00  1.889682E-01
-9.500000E-01  1.901115E-01
-9.000000E-01  1.908086E-01
-8.500000E-01  1.911061E-01
-8.000000E-01  1.910632E-01
-7.500000E-01  1.907457E-01
-7.000000E-01  1.902192E-01
-6.500000E-01  1.895431E-01
-6.000000E-01  1.887647E-01
-5.500000E-01  1.879168E-01
-5.000000E-01  1.870175E-01
-4.500000E-01  1.860742E-01
-4.000000E-01  1.850891E-01
-3.500000E-01  1.840674E-01
-3.000000E-01  1.830248E-01
-2.500000E-01  1.819920E-01
-2.000000E-01  1.810164E-01
-1.500000E-01  1.801578E-01
-1.000000E-01  1.794808E-01
-5.000000E-02  1.790436E-01
 0.000000E+00  1.788868E-01
 5.000000E-02  1.790257E-01
 1.000000E-01  1.794466E-01
 1.500000E-01  1.801098E-01
 2.000000E-01  1.809578E-01
 2.500000E-01  1.819264E-01
 3.000000E-01  1.829552E-01
 3.500000E-01  1.839962E-01
 4.000000E-01  1.850178E-01
 4.500000E-01  1.860036E-01
 5.000000E-01  1.869478E-01
 5.500000E-01  1.878479E-01
 6.000000E-01  1.886965E-01
 6.500000E-01  1.894759E-01
 7.000000E-01  1.901538E-01
 7.500000E-01  1.906831E-01
 8.000000E-01  1.910052E-01
 8.500000E-01  1.910545E-01
 9.000000E-01  1.907654E-01
 9.500000E-01  1.900784E-01
 1.000000E+00  1.889467E-01
 1.050000E+00  1.873406E-01
 1.100000E+00  1.852509E-01
 1.150000E+00  1.826904E-01
 1.200000E+00  1.796941E-01
 1.250000E+00  1.763165E-01
 1.300000E+00  1.726288E-01
 1.350000E+00  1.687129E-01
 1.400000E+00  1.646553E-01
 1.450000E+00  1.605399E-01
 1.500000E+00  1.564416E-01
 1.550000E+00  1.524207E-01
 1.600000E+00  1.485204E-01
 1.650000E+00  1.447669E-01
 1.700000E+00  1.411728E-01
 1.750000E+00  1.377418E-01
 1.800000E+00  1.344758E-01
 1.850000E+00  1.313797E-01
 1.900000E+00  1.284654E-01
 1.950000E+00  1.257521E-01
 2.000000E+00  1.232642E-01
 2.050000E+00  1.210257E-01
 2.100000E+00  1.190545E-01
 2.150000E+00  1.173554E-01
 2.200000E+00  1.159159E-01
 2.250000E+00  1.147046E-01
 2.300000E+00  1.136715E-01
 2.350000E+00  1.127528E-01
 2.400000E+00  1.118756E-01
 2.450000E+00  1.109647E-01
 2.500000E+00  1.099484E-01
 2.550000E+00  1.087631E-01
 2.600000E+00  1.073566E-01
 2.650000E+00  1.056896E-01
 2.700000E+00  1.037365E-01
 2.750000E+00  1.014837E-01
 2.800000E+00  9.892929E-02
 2.850000E+00  9.608057E-02
 2.900000E+00  9.295272E-02
 2.950000E+00  8.956702E-02
 3.000000E+00  8.594940E-02
 3.050000E+00  8.212926E-02
 3.100000E+00  7.813839E-02
 3.150000E+00  7.401022E-02
 3.200000E+00  6.977913E-02
 3.250000E+00  6.547992E-02
 3.300000E+00  6.114733E-02
 3.350000E+00  5.681562E-02
 3.400000E+00  5.251815E-02
 3.450000E+00  4.828700E-02
 3.500000E+00  4.415254E-02
 3.550000E+00  4.014301E-02
 3.600000E+00  3.628416E-02
 3.650000E+00  3.259879E-02
 3.700000E+00  2.910648E-02
 3.750000E+00  2.582323E-02
 3.800000E+00  2.276128E-02
 3.850000E+00  1.992899E-02
 3.900000E+00  1.733083E-02
 3.950000E+00  1.496741E-02
 4.000000E+00  1.283580E-02
 4.050000E+00  1.092975E-02
 4.100000E+00  9.240108E-03
 4.150000E+00  7.755331E-03
 4.200000E+00  6.461950E-03
 4.250000E+00  5.345119E-03
 4.300000E+00  4.389134E-03
 4.350000E+00  3.577929E-03
 4.400000E+00  2.895511E-03
 4.450000E+00  2.326344E-03
 4.500000E+00  1.855655E-03
 4.550000E+00  1.469665E-03
 4.600000E+00  1.155752E-03
 4.650000E+00  9.025375E-04
 4.700000E+00  6.999274E-04
 4.750000E+00  5.390907E-04
 4.800000E+00  4.124084E-04
 4.850000E+00  3.133910E-04
 4.900000E+00  2.365789E-04
 4.950000E+00  1.774326E-04
 5.000000E+00  1.322196E-04
 5.050000E+00  9.790385E-05
 5.100000E+00  7.204124E-05
 5.150000E+00  5.268349E-05
 5.200000E+00  3.829239E-05
 5.250000E+00  2.766468E-05
 5.300000E+00  1.986744E-05
 5.350000E+00  1.418355E-05
 5.400000E+00  1.006640E-05
 5.450000E+00  7.102679E-06
 5.500000E+00  4.982341E-06
 5.550000E+00  3.474562E-06
 5.600000E+00  2.408781E-06
 5.650000E+00  1.659880E-06
 5.700000E+00  1.136724E-06
 5.750000E+00  7.733878E-07
 5.800000E+00  5.225071E-07
 5.850000E+00  3.502773E-07
 5.900000E+00  2.327289E-07
 5.950000E+00  1.529755E-07
 6.000000E+00  9.919625E-08
 6.050000E+00  6.316953E-08
 6.100000E+00  3.921482E-08
 6.150000E+00  2.343550E-08
 6.200000E+00  1.318180E-08
 6.250000E+00  6.673938E-09
 6.300000E+00  2.742148E-09
 6.350000E+00  6.527331E-10
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag3d/im3d-den1d_z.txt <==
-4.000000E-01  0.000000E+00
-3.750000E-01  4.978408E-06
-3.500000E-01  3.773443E-05
-3.250000E-01  1.990961E-04
-3.000000E-01  9.010915E-04
-2.750000E-01  3.607187E-03
-2.500000E-01  1.283073E-02
-2.250000E-01  4.055038E-02
-2.000000E-01  1.137657E-01
-1.750000E-01  2.830614E-01
-1.500000E-01  6.240745E-01
-1.250000E-01  1.218436E+00
-1.000000E-01  2.105810E+00
-7.500000E-02  3.221452E+00
-5.000000E-02  4.362900E+00
-2.500000E-02  5.232689E+00
 0.000000E+00  5.559361E+00
 2.500000E-02  5.232689E+00
 5.000000E-02  4.362900E+00
 7.500000E-02  3.221452E+00
 1.000000E-01  2.105810E+00
 1.250000E-01  1.218436E+00
 1.500000E-01  6.240745E-01
 1.750000E-01  2.830614E-01
 2.000000E-01  1.137657E-01
 2.250000E-01  4.055038E-02
 2.500000E-01  1.283073E-02
 2.750000E-01  3.607187E-03
 3.000000E-01  9.010915E-04
 3.250000E-01  1.990961E-04
 3.500000E-01  3.773443E-05
 3.750000E-01  4.978408E-06
 4.000000E-01  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag3d/im3d-out.txt <==
Imaginary time propagation 3d,   OPTION = 2, NUM_THREADS = 10
 
Number of Atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00, LAMBDA = 100.00
Parameters of rotation: ANG VEL = 0.8000
 
Space step: NX = 257, NY = 257, NZ = 33
            DX = 0.050000, DY = 0.050000, DZ = 0.025000
Time step:  NSTP = 1, NPAS = 3000000, NRUN = 1
            DT = 0.000250
 
            -----------------------------------------------------
              Iter     Norm       Chem       Ener/N      <rho>
            -----------------------------------------------------
Initial:              1.0000   407.26994   407.26994    1.41598
NSTP iter.:           0.6700   394.03308   389.75552    1.42436
NPAS iter.:     1     0.9733    54.31992    53.17580    2.58006
NPAS iter.:     2     0.9733    54.31902    53.17299    2.58061
NPAS iter.:     3     0.9733    54.31876    53.17227    2.58080
NPAS iter.:     4     0.9733    54.31866    53.17201    2.58087
NPAS iter.:     5     0.9733    54.31863    53.17190    2.58090
NPAS iter.:     6     0.9733    54.31861    53.17186    2.58091
NPAS iter.:     7     0.9733    54.31860    53.17185    2.58091
NPAS iter.:     8     0.9733    54.31860    53.17184    2.58091
NPAS iter.:     9     0.9733    54.31860    53.17184    2.58091
NPAS iter.:    10     0.9733    54.31860    53.17184    2.58091
NRUN iter.:           0.9733    54.31860    53.17184    2.58091
            -----------------------------------------------------
 
 Clock Time:    83959 seconds
   CPU Time:   828445 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/imag3d/im3d-rms.txt <==
Imaginary time propagation 3d,   OPTION = 2, NUM_THREADS = 10
 
            -----------------------------------------------------
RMS size:    Iter        <x>             <y>             <z>
            -----------------------------------------------------
Initial:                1.00000         1.00000         0.07071
NSTP iter.:             1.00586         1.00599         0.07090
NPAS iter.:     1       1.82360         1.82374         0.07173
NPAS iter.:     2       1.82403         1.82410         0.07173
NPAS iter.:     3       1.82417         1.82422         0.07173
NPAS iter.:     4       1.82422         1.82427         0.07173
NPAS iter.:     5       1.82424         1.82429         0.07173
NPAS iter.:     6       1.82425         1.82430         0.07173
NPAS iter.:     7       1.82425         1.82430         0.07173
NPAS iter.:     8       1.82425         1.82430         0.07173
NPAS iter.:     9       1.82425         1.82430         0.07173
NPAS iter.:    10       1.82425         1.82430         0.07173
NRUN iter.:             1.82425         1.82430         0.07173
            -----------------------------------------------------


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real2d/re2d-den1d_x.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  6.857288E-10
-6.300000E+00  2.877061E-09
-6.250000E+00  6.990036E-09
-6.200000E+00  1.378189E-08
-6.150000E+00  2.446890E-08
-6.100000E+00  4.091590E-08
-6.050000E+00  6.591709E-08
-6.000000E+00  1.035995E-07
-5.950000E+00  1.600013E-07
-5.900000E+00  2.438811E-07
-5.850000E+00  3.678424E-07
-5.800000E+00  5.498993E-07
-5.750000E+00  8.156037E-07
-5.700000E+00  1.200943E-06
-5.650000E+00  1.756244E-06
-5.600000E+00  2.551380E-06
-5.550000E+00  3.682692E-06
-5.500000E+00  5.282063E-06
-5.450000E+00  7.528781E-06
-5.400000E+00  1.066480E-05
-5.350000E+00  1.501429E-05
-5.300000E+00  2.100830E-05
-5.250000E+00  2.921554E-05
-5.200000E+00  4.038041E-05
-5.150000E+00  5.546908E-05
-5.100000E+00  7.572499E-05
-5.050000E+00  1.027341E-04
-5.000000E+00  1.385007E-04
-4.950000E+00  1.855337E-04
-4.900000E+00  2.469426E-04
-4.850000E+00  3.265411E-04
-4.800000E+00  4.289570E-04
-4.750000E+00  5.597424E-04
-4.700000E+00  7.254803E-04
-4.650000E+00  9.338799E-04
-4.600000E+00  1.193852E-03
-4.550000E+00  1.515557E-03
-4.500000E+00  1.910411E-03
-4.450000E+00  2.391047E-03
-4.400000E+00  2.971211E-03
-4.350000E+00  3.665597E-03
-4.300000E+00  4.489611E-03
-4.250000E+00  5.459056E-03
-4.200000E+00  6.589758E-03
-4.150000E+00  7.897123E-03
-4.100000E+00  9.395656E-03
-4.050000E+00  1.109845E-02
-4.000000E+00  1.301665E-02
-3.950000E+00  1.515899E-02
-3.900000E+00  1.753131E-02
-3.850000E+00  2.013617E-02
-3.800000E+00  2.297261E-02
-3.750000E+00  2.603585E-02
-3.700000E+00  2.931733E-02
-3.650000E+00  3.280464E-02
-3.600000E+00  3.648171E-02
-3.550000E+00  4.032901E-02
-3.500000E+00  4.432381E-02
-3.450000E+00  4.844061E-02
-3.400000E+00  5.265141E-02
-3.350000E+00  5.692621E-02
-3.300000E+00  6.123334E-02
-3.250000E+00  6.553988E-02
-3.200000E+00  6.981207E-02
-3.150000E+00  7.401569E-02
-3.100000E+00  7.811651E-02
-3.050000E+00  8.208076E-02
-3.000000E+00  8.587567E-02
-2.950000E+00  8.947017E-02
-2.900000E+00  9.283575E-02
-2.850000E+00  9.594745E-02
-2.800000E+00  9.878520E-02
-2.750000E+00  1.013352E-01
-2.700000E+00  1.035919E-01
-2.650000E+00  1.055591E-01
-2.600000E+00  1.072525E-01
-2.550000E+00  1.087003E-01
-2.500000E+00  1.099438E-01
-2.450000E+00  1.110371E-01
-2.400000E+00  1.120452E-01
-2.350000E+00  1.130397E-01
-2.300000E+00  1.140943E-01
-2.250000E+00  1.152783E-01
-2.200000E+00  1.166502E-01
-2.150000E+00  1.182520E-01
-2.100000E+00  1.201061E-01
-2.050000E+00  1.222144E-01
-2.000000E+00  1.245614E-01
-1.950000E+00  1.271194E-01
-1.900000E+00  1.298555E-01
-1.850000E+00  1.327389E-01
-1.800000E+00  1.357463E-01
-1.750000E+00  1.388652E-01
-1.700000E+00  1.420933E-01
-1.650000E+00  1.454348E-01
-1.600000E+00  1.488946E-01
-1.550000E+00  1.524717E-01
-1.500000E+00  1.561521E-01
-1.450000E+00  1.599055E-01
-1.400000E+00  1.636834E-01
-1.350000E+00  1.674214E-01
-1.300000E+00  1.710438E-01
-1.250000E+00  1.744704E-01
-1.200000E+00  1.776238E-01
-1.150000E+00  1.804369E-01
-1.100000E+00  1.828580E-01
-1.050000E+00  1.848559E-01
-1.000000E+00  1.864211E-01
-9.500000E-01  1.875667E-01
-9.000000E-01  1.883254E-01
-8.500000E-01  1.887460E-01
-8.000000E-01  1.888874E-01
-7.500000E-01  1.888116E-01
-7.000000E-01  1.885767E-01
-6.500000E-01  1.882303E-01
-6.000000E-01  1.878055E-01
-5.500000E-01  1.873189E-01
-5.000000E-01  1.867728E-01
-4.500000E-01  1.861609E-01
-4.000000E-01  1.854755E-01
-3.500000E-01  1.847166E-01
-3.000000E-01  1.838987E-01
-2.500000E-01  1.830551E-01
-2.000000E-01  1.822379E-01
-1.500000E-01  1.815124E-01
-1.000000E-01  1.809473E-01
-5.000000E-02  1.806026E-01
 0.000000E+00  1.805181E-01
 5.000000E-02  1.807054E-01
 1.000000E-01  1.811451E-01
 1.500000E-01  1.817906E-01
 2.000000E-01  1.825779E-01
 2.500000E-01  1.834372E-01
 3.000000E-01  1.843046E-01
 3.500000E-01  1.851317E-01
 4.000000E-01  1.858894E-01
 4.500000E-01  1.865673E-01
 5.000000E-01  1.871690E-01
 5.500000E-01  1.877037E-01
 6.000000E-01  1.881781E-01
 6.500000E-01  1.885887E-01
 7.000000E-01  1.889168E-01
 7.500000E-01  1.891273E-01
 8.000000E-01  1.891707E-01
 8.500000E-01  1.889877E-01
 9.000000E-01  1.885163E-01
 9.500000E-01  1.876987E-01
 1.000000E+00  1.864884E-01
 1.050000E+00  1.848555E-01
 1.100000E+00  1.827908E-01
 1.150000E+00  1.803074E-01
 1.200000E+00  1.774405E-01
 1.250000E+00  1.742449E-01
 1.300000E+00  1.707900E-01
 1.350000E+00  1.671545E-01
 1.400000E+00  1.634183E-01
 1.450000E+00  1.596555E-01
 1.500000E+00  1.559279E-01
 1.550000E+00  1.522806E-01
 1.600000E+00  1.487406E-01
 1.650000E+00  1.453189E-01
 1.700000E+00  1.420149E-01
 1.750000E+00  1.388233E-01
 1.800000E+00  1.357409E-01
 1.850000E+00  1.327719E-01
 1.900000E+00  1.299314E-01
 1.950000E+00  1.272448E-01
 2.000000E+00  1.247439E-01
 2.050000E+00  1.224617E-01
 2.100000E+00  1.204240E-01
 2.150000E+00  1.186433E-01
 2.200000E+00  1.171134E-01
 2.250000E+00  1.158073E-01
 2.300000E+00  1.146789E-01
 2.350000E+00  1.136664E-01
 2.400000E+00  1.126984E-01
 2.450000E+00  1.117006E-01
 2.500000E+00  1.106017E-01
 2.550000E+00  1.093385E-01
 2.600000E+00  1.078590E-01
 2.650000E+00  1.061244E-01
 2.700000E+00  1.041090E-01
 2.750000E+00  1.017998E-01
 2.800000E+00  9.919474E-02
 2.850000E+00  9.630146E-02
 2.900000E+00  9.313511E-02
 2.950000E+00  8.971690E-02
 3.000000E+00  8.607259E-02
 3.050000E+00  8.223129E-02
 3.100000E+00  7.822443E-02
 3.150000E+00  7.408500E-02
 3.200000E+00  6.984687E-02
 3.250000E+00  6.554428E-02
 3.300000E+00  6.121140E-02
 3.350000E+00  5.688186E-02
 3.400000E+00  5.258844E-02
 3.450000E+00  4.836260E-02
 3.500000E+00  4.423417E-02
 3.550000E+00  4.023086E-02
 3.600000E+00  3.637795E-02
 3.650000E+00  3.269788E-02
 3.700000E+00  2.920989E-02
 3.750000E+00  2.592975E-02
 3.800000E+00  2.286957E-02
 3.850000E+00  2.003761E-02
 3.900000E+00  1.743833E-02
 3.950000E+00  1.507242E-02
 4.000000E+00  1.293704E-02
 4.050000E+00  1.102610E-02
 4.100000E+00  9.330658E-03
 4.150000E+00  7.839367E-03
 4.200000E+00  6.538986E-03
 4.250000E+00  5.414890E-03
 4.300000E+00  4.451582E-03
 4.350000E+00  3.633180E-03
 4.400000E+00  2.943847E-03
 4.450000E+00  2.368172E-03
 4.500000E+00  1.891469E-03
 4.550000E+00  1.500016E-03
 4.600000E+00  1.181219E-03
 4.650000E+00  9.237019E-04
 4.700000E+00  7.173528E-04
 4.750000E+00  5.533087E-04
 4.800000E+00  4.239078E-04
 4.850000E+00  3.226123E-04
 4.900000E+00  2.439113E-04
 4.950000E+00  1.832147E-04
 5.000000E+00  1.367415E-04
 5.050000E+00  1.014107E-04
 5.100000E+00  7.473782E-05
 5.150000E+00  5.473901E-05
 5.200000E+00  3.984515E-05
 5.250000E+00  2.882662E-05
 5.300000E+00  2.072830E-05
 5.350000E+00  1.481464E-05
 5.400000E+00  1.052387E-05
 5.450000E+00  7.430322E-06
 5.500000E+00  5.214023E-06
 5.550000E+00  3.636179E-06
 5.600000E+00  2.519934E-06
 5.650000E+00  1.735211E-06
 5.700000E+00  1.187020E-06
 5.750000E+00  8.064767E-07
 5.800000E+00  5.439703E-07
 5.850000E+00  3.640215E-07
 5.900000E+00  2.414354E-07
 5.950000E+00  1.584460E-07
 6.000000E+00  1.026166E-07
 6.050000E+00  6.530078E-08
 6.100000E+00  4.053534E-08
 6.150000E+00  2.424029E-08
 6.200000E+00  1.365132E-08
 6.250000E+00  6.922840E-09
 6.300000E+00  2.848768E-09
 6.350000E+00  6.788966E-10
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real2d/re2d-den1d_y.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  5.928897E-10
-6.300000E+00  2.491303E-09
-6.250000E+00  6.065555E-09
-6.200000E+00  1.198921E-08
-6.150000E+00  2.134288E-08
-6.100000E+00  3.577980E-08
-6.050000E+00  5.777346E-08
-6.000000E+00  9.097667E-08
-5.950000E+00  1.407248E-07
-5.900000E+00  2.147589E-07
-5.850000E+00  3.242231E-07
-5.800000E+00  4.850580E-07
-5.750000E+00  7.199175E-07
-5.700000E+00  1.060785E-06
-5.650000E+00  1.552532E-06
-5.600000E+00  2.257718E-06
-5.550000E+00  3.262994E-06
-5.500000E+00  4.687618E-06
-5.450000E+00  6.694616E-06
-5.400000E+00  9.505334E-06
-5.350000E+00  1.341813E-05
-5.300000E+00  1.883222E-05
-5.250000E+00  2.627760E-05
-5.200000E+00  3.645231E-05
-5.150000E+00  5.026795E-05
-5.100000E+00  6.890472E-05
-5.050000E+00  9.387675E-05
-5.000000E+00  1.271084E-04
-4.950000E+00  1.710216E-04
-4.900000E+00  2.286340E-04
-4.850000E+00  3.036666E-04
-4.800000E+00  4.006576E-04
-4.750000E+00  5.250814E-04
-4.700000E+00  6.834633E-04
-4.650000E+00  8.834876E-04
-4.600000E+00  1.134086E-03
-4.550000E+00  1.445502E-03
-4.500000E+00  1.829309E-03
-4.450000E+00  2.298386E-03
-4.400000E+00  2.866828E-03
-4.350000E+00  3.549783E-03
-4.300000E+00  4.363215E-03
-4.250000E+00  5.323583E-03
-4.200000E+00  6.447444E-03
-4.150000E+00  7.750990E-03
-4.100000E+00  9.249526E-03
-4.050000E+00  1.095692E-02
-4.000000E+00  1.288503E-02
-3.950000E+00  1.504319E-02
-3.900000E+00  1.743769E-02
-3.850000E+00  2.007136E-02
-3.800000E+00  2.294330E-02
-3.750000E+00  2.604860E-02
-3.700000E+00  2.937833E-02
-3.650000E+00  3.291952E-02
-3.600000E+00  3.665536E-02
-3.550000E+00  4.056544E-02
-3.500000E+00  4.462604E-02
-3.450000E+00  4.881057E-02
-3.400000E+00  5.308996E-02
-3.350000E+00  5.743311E-02
-3.300000E+00  6.180730E-02
-3.250000E+00  6.617863E-02
-3.200000E+00  7.051241E-02
-3.150000E+00  7.477354E-02
-3.100000E+00  7.892691E-02
-3.050000E+00  8.293781E-02
-3.000000E+00  8.677239E-02
-2.950000E+00  9.039826E-02
-2.900000E+00  9.378517E-02
-2.850000E+00  9.690596E-02
-2.800000E+00  9.973764E-02
-2.750000E+00  1.022628E-01
-2.700000E+00  1.044713E-01
-2.650000E+00  1.063617E-01
-2.600000E+00  1.079435E-01
-2.550000E+00  1.092384E-01
-2.500000E+00  1.102816E-01
-2.450000E+00  1.111219E-01
-2.400000E+00  1.118211E-01
-2.350000E+00  1.124509E-01
-2.300000E+00  1.130897E-01
-2.250000E+00  1.138167E-01
-2.200000E+00  1.147061E-01
-2.150000E+00  1.158213E-01
-2.100000E+00  1.172105E-01
-2.050000E+00  1.189045E-01
-2.000000E+00  1.209172E-01
-1.950000E+00  1.232490E-01
-1.900000E+00  1.258911E-01
-1.850000E+00  1.288308E-01
-1.800000E+00  1.320555E-01
-1.750000E+00  1.355539E-01
-1.700000E+00  1.393155E-01
-1.650000E+00  1.433264E-01
-1.600000E+00  1.475651E-01
-1.550000E+00  1.519976E-01
-1.500000E+00  1.565739E-01
-1.450000E+00  1.612274E-01
-1.400000E+00  1.658765E-01
-1.350000E+00  1.704291E-01
-1.300000E+00  1.747883E-01
-1.250000E+00  1.788591E-01
-1.200000E+00  1.825542E-01
-1.150000E+00  1.857996E-01
-1.100000E+00  1.885380E-01
-1.050000E+00  1.907319E-01
-1.000000E+00  1.923644E-01
-9.500000E-01  1.934396E-01
-9.000000E-01  1.939817E-01
-8.500000E-01  1.940328E-01
-8.000000E-01  1.936501E-01
-7.500000E-01  1.929012E-01
-7.000000E-01  1.918591E-01
-6.500000E-01  1.905967E-01
-6.000000E-01  1.891809E-01
-5.500000E-01  1.876684E-01
-5.000000E-01  1.861037E-01
-4.500000E-01  1.845200E-01
-4.000000E-01  1.829420E-01
-3.500000E-01  1.813925E-01
-3.000000E-01  1.798978E-01
-2.500000E-01  1.784936E-01
-2.000000E-01  1.772264E-01
-1.500000E-01  1.761519E-01
-1.000000E-01  1.753285E-01
-5.000000E-02  1.748081E-01
 0.000000E+00  1.746270E-01
 5.000000E-02  1.747982E-01
 1.000000E-01  1.753089E-01
 1.500000E-01  1.761235E-01
 2.000000E-01  1.771904E-01
 2.500000E-01  1.784521E-01
 3.000000E-01  1.798535E-01
 3.500000E-01  1.813490E-01
 4.000000E-01  1.829035E-01
 4.500000E-01  1.844906E-01
 5.000000E-01  1.860877E-01
 5.500000E-01  1.876692E-01
 6.000000E-01  1.892012E-01
 6.500000E-01  1.906378E-01
 7.000000E-01  1.919210E-01
 7.500000E-01  1.929828E-01
 8.000000E-01  1.937494E-01
 8.500000E-01  1.941471E-01
 9.000000E-01  1.941079E-01
 9.500000E-01  1.935745E-01
 1.000000E+00  1.925050E-01
 1.050000E+00  1.908754E-01
 1.100000E+00  1.886819E-01
 1.150000E+00  1.859417E-01
 1.200000E+00  1.826927E-01
 1.250000E+00  1.789922E-01
 1.300000E+00  1.749144E-01
 1.350000E+00  1.705464E-01
 1.400000E+00  1.659834E-01
 1.450000E+00  1.613221E-01
 1.500000E+00  1.566547E-01
 1.550000E+00  1.520628E-01
 1.600000E+00  1.476134E-01
 1.650000E+00  1.433572E-01
 1.700000E+00  1.393290E-01
 1.750000E+00  1.355511E-01
 1.800000E+00  1.320384E-01
 1.850000E+00  1.288024E-01
 1.900000E+00  1.258550E-01
 1.950000E+00  1.232094E-01
 2.000000E+00  1.208785E-01
 2.050000E+00  1.188707E-01
 2.100000E+00  1.171851E-01
 2.150000E+00  1.158069E-01
 2.200000E+00  1.147041E-01
 2.250000E+00  1.138275E-01
 2.300000E+00  1.131127E-01
 2.350000E+00  1.124844E-01
 2.400000E+00  1.118631E-01
 2.450000E+00  1.111700E-01
 2.500000E+00  1.103332E-01
 2.550000E+00  1.092912E-01
 2.600000E+00  1.079954E-01
 2.650000E+00  1.064109E-01
 2.700000E+00  1.045165E-01
 2.750000E+00  1.023031E-01
 2.800000E+00  9.977237E-02
 2.850000E+00  9.693480E-02
 2.900000E+00  9.380808E-02
 2.950000E+00  9.041541E-02
 3.000000E+00  8.678412E-02
 3.050000E+00  8.294458E-02
 3.100000E+00  7.892928E-02
 3.150000E+00  7.477211E-02
 3.200000E+00  7.050780E-02
 3.250000E+00  6.617148E-02
 3.300000E+00  6.179821E-02
 3.350000E+00  5.742266E-02
 3.400000E+00  5.307867E-02
 3.450000E+00  4.879890E-02
 3.500000E+00  4.461440E-02
 3.550000E+00  4.055416E-02
 3.600000E+00  3.664471E-02
 3.650000E+00  3.290968E-02
 3.700000E+00  2.936944E-02
 3.750000E+00  2.604074E-02
 3.800000E+00  2.293648E-02
 3.850000E+00  2.006557E-02
 3.900000E+00  1.743286E-02
 3.950000E+00  1.503925E-02
 4.000000E+00  1.288189E-02
 4.050000E+00  1.095448E-02
 4.100000E+00  9.247687E-03
 4.150000E+00  7.749653E-03
 4.200000E+00  6.446519E-03
 4.250000E+00  5.322987E-03
 4.300000E+00  4.362877E-03
 4.350000E+00  3.549639E-03
 4.400000E+00  2.866826E-03
 4.450000E+00  2.298483E-03
 4.500000E+00  1.829470E-03
 4.550000E+00  1.445701E-03
 4.600000E+00  1.134304E-03
 4.650000E+00  8.837092E-04
 4.700000E+00  6.836790E-04
 4.750000E+00  5.252848E-04
 4.800000E+00  4.008449E-04
 4.850000E+00  3.038358E-04
 4.900000E+00  2.287846E-04
 4.950000E+00  1.711538E-04
 5.000000E+00  1.272231E-04
 5.050000E+00  9.397511E-05
 5.100000E+00  6.898817E-05
 5.150000E+00  5.033798E-05
 5.200000E+00  3.651041E-05
 5.250000E+00  2.632521E-05
 5.300000E+00  1.887072E-05
 5.350000E+00  1.344883E-05
 5.400000E+00  9.529445E-06
 5.450000E+00  6.713253E-06
 5.500000E+00  4.701783E-06
 5.550000E+00  3.273588E-06
 5.600000E+00  2.265515E-06
 5.650000E+00  1.558188E-06
 5.700000E+00  1.064839E-06
 5.750000E+00  7.227995E-07
 5.800000E+00  4.871010E-07
 5.850000E+00  3.256734E-07
 5.900000E+00  2.157957E-07
 5.950000E+00  1.414725E-07
 6.000000E+00  9.151823E-08
 6.050000E+00  5.816614E-08
 6.100000E+00  3.605893E-08
 6.150000E+00  2.153402E-08
 6.200000E+00  1.211120E-08
 6.250000E+00  6.134417E-09
 6.300000E+00  2.521920E-09
 6.350000E+00  6.005411E-10
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real2d/re2d-out.txt <==
Real time propagation 2d,   OPTION = 2, NUM_THREADS = 10
 
Number of Atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00
Parameters of rotation: ANG VEL = 0.8000
Axial trap parameter = .10
 
Space step: NX = 257, NY = 257
            DX = 0.050000, DY = 0.050000
Time step:  NSTP = 0, NPAS = 2000000, NRUN = 1
            DT = 0.000100
 
            -----------------------------------------------------
              Iter     Norm       Chem       Ener/N      <rho>
            -----------------------------------------------------
NPAS iter.:     1     1.0000     4.35073     3.19039    2.58406
NPAS iter.:     2     1.0000     4.35102     3.19043    2.58379
NPAS iter.:     3     1.0000     4.35089     3.19045    2.58397
NPAS iter.:     4     1.0000     4.35055     3.19034    2.58420
NPAS iter.:     5     1.0000     4.35080     3.19039    2.58398
NPAS iter.:     6     1.0000     4.35098     3.19039    2.58379
NPAS iter.:     7     1.0000     4.35055     3.19031    2.58405
NPAS iter.:     8     1.0000     4.35070     3.19039    2.58419
NPAS iter.:     9     1.0000     4.35077     3.19036    2.58390
NPAS iter.:    10     1.0000     4.35096     3.19038    2.58382
NRUN iter.:           1.0000     4.35096     3.19038    2.58382
            -----------------------------------------------------
 
 Clock Time:    1400 seconds
   CPU Time:   13773 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real2d/re2d-rms.txt <==
Real time propagation 2d,   OPTION = 2, NUM_THREADS = 10
 
            -----------------------------------------------------
RMS size:    Iter        <x>             <y>             <rho>
            -----------------------------------------------------
Initial:                1.82727         1.82732         2.58419
NPAS iter.:     1       1.82720         1.82722         2.58406
NPAS iter.:     2       1.82699         1.82705         2.58379
NPAS iter.:     3       1.82727         1.82701         2.58397
NPAS iter.:     4       1.82722         1.82740         2.58420
NPAS iter.:     5       1.82707         1.82723         2.58398
NPAS iter.:     6       1.82713         1.82690         2.58379
NPAS iter.:     7       1.82710         1.82730         2.58405
NPAS iter.:     8       1.82742         1.82718         2.58419
NPAS iter.:     9       1.82699         1.82720         2.58390
NPAS iter.:    10       1.82698         1.82710         2.58382
NRUN iter.:             1.82698         1.82710         2.58382
            -----------------------------------------------------


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real3d/re3d-den1d_x.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  1.268279E-09
-6.300000E+00  5.250844E-09
-6.250000E+00  1.248885E-08
-6.200000E+00  2.394751E-08
-6.150000E+00  4.114853E-08
-6.100000E+00  6.638413E-08
-6.050000E+00  1.030354E-07
-6.000000E+00  1.560285E-07
-5.950000E+00  2.324770E-07
-5.900000E+00  3.425868E-07
-5.850000E+00  5.009000E-07
-5.800000E+00  7.280167E-07
-5.750000E+00  1.052935E-06
-5.700000E+00  1.516227E-06
-5.650000E+00  2.174305E-06
-5.600000E+00  3.105115E-06
-5.550000E+00  4.415629E-06
-5.500000E+00  6.251671E-06
-5.450000E+00  8.810604E-06
-5.400000E+00  1.235760E-05
-5.350000E+00  1.724628E-05
-5.300000E+00  2.394448E-05
-5.250000E+00  3.306618E-05
-5.200000E+00  4.541042E-05
-5.150000E+00  6.200802E-05
-5.100000E+00  8.417726E-05
-5.050000E+00  1.135887E-04
-5.000000E+00  1.523399E-04
-4.950000E+00  2.030389E-04
-4.900000E+00  2.688966E-04
-4.850000E+00  3.538242E-04
-4.800000E+00  4.625342E-04
-4.750000E+00  6.006398E-04
-4.700000E+00  7.747475E-04
-4.650000E+00  9.925353E-04
-4.600000E+00  1.262811E-03
-4.550000E+00  1.595537E-03
-4.500000E+00  2.001823E-03
-4.450000E+00  2.493867E-03
-4.400000E+00  3.084839E-03
-4.350000E+00  3.788719E-03
-4.300000E+00  4.620053E-03
-4.250000E+00  5.593663E-03
-4.200000E+00  6.724288E-03
-4.150000E+00  8.026186E-03
-4.100000E+00  9.512696E-03
-4.050000E+00  1.119579E-02
-4.000000E+00  1.308563E-02
-3.950000E+00  1.519011E-02
-3.900000E+00  1.751454E-02
-3.850000E+00  2.006125E-02
-3.800000E+00  2.282941E-02
-3.750000E+00  2.581484E-02
-3.700000E+00  2.900992E-02
-3.650000E+00  3.240361E-02
-3.600000E+00  3.598154E-02
-3.550000E+00  3.972610E-02
-3.500000E+00  4.361670E-02
-3.450000E+00  4.762999E-02
-3.400000E+00  5.174012E-02
-3.350000E+00  5.591914E-02
-3.300000E+00  6.013726E-02
-3.250000E+00  6.436326E-02
-3.200000E+00  6.856490E-02
-3.150000E+00  7.270932E-02
-3.100000E+00  7.676356E-02
-3.050000E+00  8.069512E-02
-3.000000E+00  8.447260E-02
-2.950000E+00  8.806656E-02
-2.900000E+00  9.145055E-02
-2.850000E+00  9.460228E-02
-2.800000E+00  9.750515E-02
-2.750000E+00  1.001498E-01
-2.700000E+00  1.025359E-01
-2.650000E+00  1.046739E-01
-2.600000E+00  1.065862E-01
-2.550000E+00  1.083084E-01
-2.500000E+00  1.098884E-01
-2.450000E+00  1.113856E-01
-2.400000E+00  1.128671E-01
-2.350000E+00  1.144028E-01
-2.300000E+00  1.160595E-01
-2.250000E+00  1.178931E-01
-2.200000E+00  1.199423E-01
-2.150000E+00  1.222234E-01
-2.100000E+00  1.247275E-01
-2.050000E+00  1.274220E-01
-2.000000E+00  1.302545E-01
-1.950000E+00  1.331604E-01
-1.900000E+00  1.360719E-01
-1.850000E+00  1.389265E-01
-1.800000E+00  1.416758E-01
-1.750000E+00  1.442899E-01
-1.700000E+00  1.467607E-01
-1.650000E+00  1.491002E-01
-1.600000E+00  1.513366E-01
-1.550000E+00  1.535077E-01
-1.500000E+00  1.556528E-01
-1.450000E+00  1.578051E-01
-1.400000E+00  1.599853E-01
-1.350000E+00  1.621978E-01
-1.300000E+00  1.644309E-01
-1.250000E+00  1.666591E-01
-1.200000E+00  1.688494E-01
-1.150000E+00  1.709677E-01
-1.100000E+00  1.729861E-01
-1.050000E+00  1.748875E-01
-1.000000E+00  1.766686E-01
-9.500000E-01  1.783388E-01
-9.000000E-01  1.799174E-01
-8.500000E-01  1.814269E-01
-8.000000E-01  1.828864E-01
-7.500000E-01  1.843048E-01
-7.000000E-01  1.856759E-01
-6.500000E-01  1.869766E-01
-6.000000E-01  1.881688E-01
-5.500000E-01  1.892041E-01
-5.000000E-01  1.900325E-01
-4.500000E-01  1.906111E-01
-4.000000E-01  1.909138E-01
-3.500000E-01  1.909387E-01
-3.000000E-01  1.907128E-01
-2.500000E-01  1.902920E-01
-2.000000E-01  1.897563E-01
-1.500000E-01  1.892007E-01
-1.000000E-01  1.887215E-01
-5.000000E-02  1.884019E-01
 0.000000E+00  1.882975E-01
 5.000000E-02  1.884273E-01
 1.000000E-01  1.887699E-01
 1.500000E-01  1.892671E-01
 2.000000E-01  1.898347E-01
 2.500000E-01  1.903757E-01
 3.000000E-01  1.907955E-01
 3.500000E-01  1.910152E-01
 4.000000E-01  1.909803E-01
 4.500000E-01  1.906657E-01
 5.000000E-01  1.900747E-01
 5.500000E-01  1.892348E-01
 6.000000E-01  1.881895E-01
 6.500000E-01  1.869894E-01
 7.000000E-01  1.856826E-01
 7.500000E-01  1.843068E-01
 8.000000E-01  1.828845E-01
 8.500000E-01  1.814211E-01
 9.000000E-01  1.799073E-01
 9.500000E-01  1.783237E-01
 1.000000E+00  1.766479E-01
 1.050000E+00  1.748611E-01
 1.100000E+00  1.729544E-01
 1.150000E+00  1.709320E-01
 1.200000E+00  1.688115E-01
 1.250000E+00  1.666214E-01
 1.300000E+00  1.643958E-01
 1.350000E+00  1.621676E-01
 1.400000E+00  1.599613E-01
 1.450000E+00  1.577880E-01
 1.500000E+00  1.556422E-01
 1.550000E+00  1.535021E-01
 1.600000E+00  1.513341E-01
 1.650000E+00  1.490984E-01
 1.700000E+00  1.467576E-01
 1.750000E+00  1.442840E-01
 1.800000E+00  1.416667E-01
 1.850000E+00  1.389150E-01
 1.900000E+00  1.360598E-01
 1.950000E+00  1.331507E-01
 2.000000E+00  1.302506E-01
 2.050000E+00  1.274277E-01
 2.100000E+00  1.247463E-01
 2.150000E+00  1.222578E-01
 2.200000E+00  1.199936E-01
 2.250000E+00  1.179613E-01
 2.300000E+00  1.161431E-01
 2.350000E+00  1.144992E-01
 2.400000E+00  1.129726E-01
 2.450000E+00  1.114962E-01
 2.500000E+00  1.100000E-01
 2.550000E+00  1.084169E-01
 2.600000E+00  1.066883E-01
 2.650000E+00  1.047666E-01
 2.700000E+00  1.026171E-01
 2.750000E+00  1.002179E-01
 2.800000E+00  9.755933E-02
 2.850000E+00  9.464224E-02
 2.900000E+00  9.147641E-02
 2.950000E+00  8.807883E-02
 3.000000E+00  8.447204E-02
 3.050000E+00  8.068270E-02
 3.100000E+00  7.674040E-02
 3.150000E+00  7.267660E-02
 3.200000E+00  6.852387E-02
 3.250000E+00  6.431518E-02
 3.300000E+00  6.008336E-02
 3.350000E+00  5.586064E-02
 3.400000E+00  5.167819E-02
 3.450000E+00  4.756574E-02
 3.500000E+00  4.355120E-02
 3.550000E+00  3.966030E-02
 3.600000E+00  3.591633E-02
 3.650000E+00  3.233978E-02
 3.700000E+00  2.894815E-02
 3.750000E+00  2.575573E-02
 3.800000E+00  2.277343E-02
 3.850000E+00  2.000877E-02
 3.900000E+00  1.746582E-02
 3.950000E+00  1.514532E-02
 4.000000E+00  1.304484E-02
 4.050000E+00  1.115900E-02
 4.100000E+00  9.479811E-03
 4.150000E+00  7.997063E-03
 4.200000E+00  6.698732E-03
 4.250000E+00  5.571439E-03
 4.300000E+00  4.600900E-03
 4.350000E+00  3.772360E-03
 4.400000E+00  3.070991E-03
 4.450000E+00  2.482247E-03
 4.500000E+00  1.992158E-03
 4.550000E+00  1.587568E-03
 4.600000E+00  1.256295E-03
 4.650000E+00  9.872534E-04
 4.700000E+00  7.705007E-04
 4.750000E+00  5.972529E-04
 4.800000E+00  4.598543E-04
 4.850000E+00  3.517200E-04
 4.900000E+00  2.672568E-04
 4.950000E+00  2.017703E-04
 5.000000E+00  1.513654E-04
 5.050000E+00  1.128454E-04
 5.100000E+00  8.361407E-05
 5.150000E+00  6.158419E-05
 5.200000E+00  4.509358E-05
 5.250000E+00  3.283093E-05
 5.300000E+00  2.377098E-05
 5.350000E+00  1.711921E-05
 5.400000E+00  1.226519E-05
 5.450000E+00  8.743868E-06
 5.500000E+00  6.203823E-06
 5.550000E+00  4.381569E-06
 5.600000E+00  3.081040E-06
 5.650000E+00  2.157410E-06
 5.700000E+00  1.504450E-06
 5.750000E+00  1.044782E-06
 5.800000E+00  7.224128E-07
 5.850000E+00  4.970795E-07
 5.900000E+00  3.400078E-07
 5.950000E+00  2.307581E-07
 6.000000E+00  1.549006E-07
 6.050000E+00  1.023119E-07
 6.100000E+00  6.593354E-08
 6.150000E+00  4.087977E-08
 6.200000E+00  2.379747E-08
 6.250000E+00  1.241376E-08
 6.300000E+00  5.220360E-09
 6.350000E+00  1.261103E-09
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real3d/re3d-den1d_y.txt <==
-6.400000E+00  0.000000E+00
-6.350000E+00  5.357901E-10
-6.300000E+00  2.228432E-09
-6.250000E+00  5.341621E-09
-6.200000E+00  1.035777E-08
-6.150000E+00  1.805963E-08
-6.100000E+00  2.966158E-08
-6.050000E+00  4.700634E-08
-6.000000E+00  7.285122E-08
-5.950000E+00  1.112804E-07
-5.900000E+00  1.682948E-07
-5.850000E+00  2.526488E-07
-5.800000E+00  3.770185E-07
-5.750000E+00  5.596326E-07
-5.700000E+00  8.265020E-07
-5.650000E+00  1.214472E-06
-5.600000E+00  1.775362E-06
-5.550000E+00  2.581546E-06
-5.500000E+00  3.733447E-06
-5.450000E+00  5.369504E-06
-5.400000E+00  7.679313E-06
-5.350000E+00  1.092078E-05
-5.300000E+00  1.544227E-05
-5.250000E+00  2.171095E-05
-5.200000E+00  3.034847E-05
-5.150000E+00  4.217541E-05
-5.100000E+00  5.826574E-05
-5.050000E+00  8.001250E-05
-5.000000E+00  1.092055E-04
-4.950000E+00  1.481217E-04
-4.900000E+00  1.996279E-04
-4.850000E+00  2.672947E-04
-4.800000E+00  3.555202E-04
-4.750000E+00  4.696577E-04
-4.700000E+00  6.161446E-04
-4.650000E+00  8.026238E-04
-4.600000E+00  1.038049E-03
-4.550000E+00  1.332762E-03
-4.500000E+00  1.698535E-03
-4.450000E+00  2.148555E-03
-4.400000E+00  2.697349E-03
-4.350000E+00  3.360630E-03
-4.300000E+00  4.155057E-03
-4.250000E+00  5.097918E-03
-4.200000E+00  6.206708E-03
-4.150000E+00  7.498649E-03
-4.100000E+00  8.990124E-03
-4.050000E+00  1.069608E-02
-4.000000E+00  1.262943E-02
-3.950000E+00  1.480042E-02
-3.900000E+00  1.721610E-02
-3.850000E+00  1.987985E-02
-3.800000E+00  2.279100E-02
-3.750000E+00  2.594461E-02
-3.700000E+00  2.933135E-02
-3.650000E+00  3.293754E-02
-3.600000E+00  3.674536E-02
-3.550000E+00  4.073313E-02
-3.500000E+00  4.487568E-02
-3.450000E+00  4.914483E-02
-3.400000E+00  5.350984E-02
-3.350000E+00  5.793791E-02
-3.300000E+00  6.239466E-02
-3.250000E+00  6.684455E-02
-3.200000E+00  7.125129E-02
-3.150000E+00  7.557822E-02
-3.100000E+00  7.978866E-02
-3.050000E+00  8.384628E-02
-3.000000E+00  8.771547E-02
-2.950000E+00  9.136179E-02
-2.900000E+00  9.475253E-02
-2.850000E+00  9.785739E-02
-2.800000E+00  1.006495E-01
-2.750000E+00  1.031064E-01
-2.700000E+00  1.052117E-01
-2.650000E+00  1.069569E-01
-2.600000E+00  1.083428E-01
-2.550000E+00  1.093824E-01
-2.500000E+00  1.101018E-01
-2.450000E+00  1.105426E-01
-2.400000E+00  1.107618E-01
-2.350000E+00  1.108319E-01
-2.300000E+00  1.108384E-01
-2.250000E+00  1.108767E-01
-2.200000E+00  1.110468E-01
-2.150000E+00  1.114478E-01
-2.100000E+00  1.121719E-01
-2.050000E+00  1.132993E-01
-2.000000E+00  1.148944E-01
-1.950000E+00  1.170040E-01
-1.900000E+00  1.196564E-01
-1.850000E+00  1.228622E-01
-1.800000E+00  1.266144E-01
-1.750000E+00  1.308884E-01
-1.700000E+00  1.356418E-01
-1.650000E+00  1.408141E-01
-1.600000E+00  1.463269E-01
-1.550000E+00  1.520854E-01
-1.500000E+00  1.579819E-01
-1.450000E+00  1.639003E-01
-1.400000E+00  1.697218E-01
-1.350000E+00  1.753303E-01
-1.300000E+00  1.806172E-01
-1.250000E+00  1.854856E-01
-1.200000E+00  1.898521E-01
-1.150000E+00  1.936489E-01
-1.100000E+00  1.968230E-01
-1.050000E+00  1.993370E-01
-1.000000E+00  2.011680E-01
-9.500000E-01  2.023071E-01
-9.000000E-01  2.027598E-01
-8.500000E-01  2.025454E-01
-8.000000E-01  2.016974E-01
-7.500000E-01  2.002629E-01
-7.000000E-01  1.983026E-01
-6.500000E-01  1.958894E-01
-6.000000E-01  1.931061E-01
-5.500000E-01  1.900428E-01
-5.000000E-01  1.867936E-01
-4.500000E-01  1.834536E-01
-4.000000E-01  1.801170E-01
-3.500000E-01  1.768752E-01
-3.000000E-01  1.738171E-01
-2.500000E-01  1.710296E-01
-2.000000E-01  1.685971E-01
-1.500000E-01  1.666000E-01
-1.000000E-01  1.651104E-01
-5.000000E-02  1.641868E-01
 0.000000E+00  1.638679E-01
 5.000000E-02  1.641674E-01
 1.000000E-01  1.650725E-01
 1.500000E-01  1.665455E-01
 2.000000E-01  1.685286E-01
 2.500000E-01  1.709500E-01
 3.000000E-01  1.737296E-01
 3.500000E-01  1.767829E-01
 4.000000E-01  1.800231E-01
 4.500000E-01  1.833610E-01
 5.000000E-01  1.867047E-01
 5.500000E-01  1.899601E-01
 6.000000E-01  1.930316E-01
 6.500000E-01  1.958247E-01
 7.000000E-01  1.982491E-01
 7.500000E-01  2.002216E-01
 8.000000E-01  2.016691E-01
 8.500000E-01  2.025308E-01
 9.000000E-01  2.027590E-01
 9.500000E-01  2.023203E-01
 1.000000E+00  2.011949E-01
 1.050000E+00  1.993775E-01
 1.100000E+00  1.968764E-01
 1.150000E+00  1.937144E-01
 1.200000E+00  1.899289E-01
 1.250000E+00  1.855721E-01
 1.300000E+00  1.807119E-01
 1.350000E+00  1.754311E-01
 1.400000E+00  1.698265E-01
 1.450000E+00  1.640063E-01
 1.500000E+00  1.580863E-01
 1.550000E+00  1.521856E-01
 1.600000E+00  1.464201E-01
 1.650000E+00  1.408980E-01
 1.700000E+00  1.357142E-01
 1.750000E+00  1.309478E-01
 1.800000E+00  1.266599E-01
 1.850000E+00  1.228933E-01
 1.900000E+00  1.196731E-01
 1.950000E+00  1.170068E-01
 2.000000E+00  1.148843E-01
 2.050000E+00  1.132776E-01
 2.100000E+00  1.121402E-01
 2.150000E+00  1.114081E-01
 2.200000E+00  1.110011E-01
 2.250000E+00  1.108271E-01
 2.300000E+00  1.107871E-01
 2.350000E+00  1.107807E-01
 2.400000E+00  1.107127E-01
 2.450000E+00  1.104969E-01
 2.500000E+00  1.100608E-01
 2.550000E+00  1.093470E-01
 2.600000E+00  1.083137E-01
 2.650000E+00  1.069342E-01
 2.700000E+00  1.051958E-01
 2.750000E+00  1.030971E-01
 2.800000E+00  1.006467E-01
 2.850000E+00  9.786078E-02
 2.900000E+00  9.476172E-02
 2.950000E+00  9.137635E-02
 3.000000E+00  8.773494E-02
 3.050000E+00  8.387016E-02
 3.100000E+00  7.981645E-02
 3.150000E+00  7.560940E-02
 3.200000E+00  7.128534E-02
 3.250000E+00  6.688095E-02
 3.300000E+00  6.243289E-02
 3.350000E+00  5.797746E-02
 3.400000E+00  5.355022E-02
 3.450000E+00  4.918555E-02
 3.500000E+00  4.491629E-02
 3.550000E+00  4.077319E-02
 3.600000E+00  3.678448E-02
 3.650000E+00  3.297536E-02
 3.700000E+00  2.936756E-02
 3.750000E+00  2.597895E-02
 3.800000E+00  2.282325E-02
 3.850000E+00  1.990985E-02
 3.900000E+00  1.724374E-02
 3.950000E+00  1.482565E-02
 4.000000E+00  1.265224E-02
 4.050000E+00  1.071650E-02
 4.100000E+00  9.008233E-03
 4.150000E+00  7.514556E-03
 4.200000E+00  6.220549E-03
 4.250000E+00  5.109845E-03
 4.300000E+00  4.165241E-03
 4.350000E+00  3.369243E-03
 4.400000E+00  2.704568E-03
 4.450000E+00  2.154551E-03
 4.500000E+00  1.703470E-03
 4.550000E+00  1.336788E-03
 4.600000E+00  1.041305E-03
 4.650000E+00  8.052353E-04
 4.700000E+00  6.182213E-04
 4.750000E+00  4.712955E-04
 4.800000E+00  3.568014E-04
 4.850000E+00  2.682891E-04
 4.900000E+00  2.003935E-04
 4.950000E+00  1.487068E-04
 5.000000E+00  1.096492E-04
 5.050000E+00  8.034637E-05
 5.100000E+00  5.851509E-05
 5.150000E+00  4.236021E-05
 5.200000E+00  3.048437E-05
 5.250000E+00  2.181008E-05
 5.300000E+00  1.551395E-05
 5.350000E+00  1.097212E-05
 5.400000E+00  7.715723E-06
 5.450000E+00  5.395033E-06
 5.500000E+00  3.751116E-06
 5.550000E+00  2.593593E-06
 5.600000E+00  1.783430E-06
 5.650000E+00  1.219760E-06
 5.700000E+00  8.298760E-07
 5.750000E+00  5.617115E-07
 5.800000E+00  3.782391E-07
 5.850000E+00  2.533143E-07
 5.900000E+00  1.686148E-07
 5.950000E+00  1.113946E-07
 6.000000E+00  7.285278E-08
 6.050000E+00  4.695510E-08
 6.100000E+00  2.959407E-08
 6.150000E+00  1.799689E-08
 6.200000E+00  1.031003E-08
 6.250000E+00  5.311624E-09
 6.300000E+00  2.214121E-09
 6.350000E+00  5.321044E-10
 6.400000E+00  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real3d/re3d-den1d_z.txt <==
-4.000000E-01  0.000000E+00
-3.750000E-01  3.836597E-06
-3.500000E-01  2.989868E-05
-3.250000E-01  1.619441E-04
-3.000000E-01  7.536987E-04
-2.750000E-01  3.104136E-03
-2.500000E-01  1.134564E-02
-2.250000E-01  3.676781E-02
-2.000000E-01  1.055402E-01
-1.750000E-01  2.679911E-01
-1.500000E-01  6.013538E-01
-1.250000E-01  1.191621E+00
-1.000000E-01  2.084387E+00
-7.500000E-02  3.218272E+00
-5.000000E-02  4.387083E+00
-2.500000E-02  5.282069E+00
 0.000000E+00  5.619031E+00
 2.500000E-02  5.282069E+00
 5.000000E-02  4.387083E+00
 7.500000E-02  3.218272E+00
 1.000000E-01  2.084387E+00
 1.250000E-01  1.191621E+00
 1.500000E-01  6.013538E-01
 1.750000E-01  2.679911E-01
 2.000000E-01  1.055402E-01
 2.250000E-01  3.676781E-02
 2.500000E-01  1.134564E-02
 2.750000E-01  3.104136E-03
 3.000000E-01  7.536987E-04
 3.250000E-01  1.619441E-04
 3.500000E-01  2.989868E-05
 3.750000E-01  3.836597E-06
 4.000000E-01  0.000000E+00


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real3d/re3d-out.txt <==
Real time propagation 3d,   OPTION = 2, NUM_THREADS = 4
 
Number of Atoms N = 10000, Unit of length AHO = 0.00000100 m
Scattering length a = 3.769458*a0
Nonlinearity G_3D = 25.066283, G_2D = 100.000000
Parameters of trap: GAMMA = 1.00, NU = 1.00, LAMBDA = 100.00
Parameters of rotation: ANG VEL = 0.8000
 
Space step: NX = 257, NY = 257, NZ = 33
            DX = 0.050000, DY = 0.050000, DZ = 0.025000
Time step:  NSTP = 0, NPAS = 500000, NRUN = 1
            DT = 0.000100
 
            -----------------------------------------------------
              Iter     Norm       Chem       Ener/N      <rho>
            -----------------------------------------------------
NPAS iter.:     1     1.0000    54.34906    53.19349    2.58151
NPAS iter.:     2     1.0000    54.36001    53.18947    2.58275
NPAS iter.:     3     1.0000    54.32378    53.16984    2.58321
NPAS iter.:     4     1.0000    54.32953    53.18220    2.58233
NPAS iter.:     5     1.0000    54.36675    53.19693    2.58111
NPAS iter.:     6     1.0000    54.34754    53.17867    2.58101
NPAS iter.:     7     1.0000    54.32179    53.17262    2.58216
NPAS iter.:     8     1.0000    54.35289    53.19461    2.58316
NPAS iter.:     9     1.0000    54.36593    53.19165    2.58288
NPAS iter.:    10     1.0000    54.33114    53.17225    2.58167
NRUN iter.:           1.0000    54.33187    53.17248    2.58167
            -----------------------------------------------------
 
 Clock Time:    25739 seconds
   CPU Time:   102052 seconds


==> BEC-GP-ROT-OMP/BEC-GP-ROT-OMP-F/output/real3d/re3d-rms.txt <==
Real time propagation 3d,   OPTION = 2, NUM_THREADS = 4
 
            -----------------------------------------------------
RMS size:    Iter        <x>             <y>             <z>
            -----------------------------------------------------
Initial:                1.82425         1.82430         0.07173
NPAS iter.:     1       1.82473         1.82469         0.07106
NPAS iter.:     2       1.82559         1.82562         0.07008
NPAS iter.:     3       1.82593         1.82590         0.07112
NPAS iter.:     4       1.82527         1.82530         0.07159
NPAS iter.:     5       1.82445         1.82444         0.07030
NPAS iter.:     6       1.82434         1.82441         0.07031
NPAS iter.:     7       1.82519         1.82513         0.07157
NPAS iter.:     8       1.82583         1.82593         0.07093
NPAS iter.:     9       1.82570         1.82569         0.06994
NPAS iter.:    10       1.82485         1.82481         0.07098
NRUN iter.:             1.82484         1.82481         0.07095
            -----------------------------------------------------

